Evaluation of End-to-End Continuous Spanish Lipreading in Different Data Conditions

Visual speech recognition remains an open research problem where different challenges must be considered by dispensing with the auditory sense, such as visual ambiguities, the inter-personal variability among speakers, and the complex modeling of silence. Nonetheless, recent remarkable results have been achieved in the field thanks to the availability of large-scale databases and the use of powerful attention mechanisms. Besides, multiple languages apart from English are nowadays a focus of interest. This paper presents noticeable advances in automatic continuous lipreading for Spanish. First, an end-to-end system based on the hybrid CTC/Attention architecture is presented. Experiments are conducted on two corpora of disparate nature, reaching state-of-the-art results that significantly improve the best performance obtained to date for both databases. In addition, a thorough ablation study is carried out, where it is studied how the different components that form the architecture influence the quality of speech recognition. Then, a rigorous error analysis is carried out to investigate the different factors that could affect the learning of the automatic system. Finally, a new Spanish lipreading benchmark is consolidated. Code and trained models are available at https://github.com/david-gimeno/evaluating-end2end-spanish-lipreading.

==> zipf_train_liprtve_sd.csv <==
0 ,vocab_id,zipf_law,database_rank
2 1,5,0.2,0.4866409006889598
4 3,13,0.0769230769230769,0.1584607628969921
6 5,21,0.0476190476190476,0.0999831961014955
8 7,29,0.0344827586206896,0.0604940346160309
10 9,37,0.027027027027027,0.0386489665602419
12 11,45,0.0222222222222222,0.0329356410687279
14 13,53,0.0188679245283018,0.0297429003528818
16 15,61,0.0163934426229508,0.0245336918165014
18 17,69,0.0144927536231884,0.0208368341455217
20 19,77,0.0129870129870129,0.0191564442950764
22 21,85,0.0117647058823529,0.0179801713997647
24 23,93,0.010752688172043,0.0166358595194085
26 25,101,0.0099009900990099,0.0157956645941858
28 27,109,0.0091743119266055,0.0151235086540077
30 29,117,0.0085470085470085,0.013947235758696
32 31,125,0.008,0.0131070408334733
34 33,133,0.0075187969924812,0.0122668459082507
36 35,141,0.0070921985815602,0.011426650983028
38 37,149,0.0067114093959731,0.0105864560578054
40 39,157,0.0063694267515923,0.0099143001176272
42 41,165,0.006060606060606,0.0095782221475382
44 43,173,0.0057803468208092,0.0094101831624936
46 45,181,0.005524861878453,0.0089060662073601
48 47,189,0.0052910052910052,0.008569988237271
50 49,197,0.0050761421319796,0.0084019492522265
52 51,205,0.0048780487804878,0.0078978322970929
54 53,213,0.0046948356807511,0.0077297933120483
56 55,221,0.004524886877828,0.0075617543270038
58 57,229,0.0043668122270742,0.0073937153419593
60 59,237,0.0042194092827004,0.0072256763569148
62 61,245,0.0040816326530612,0.0068895983868257
64 63,253,0.0039525691699604,0.0067215594017812
66 65,261,0.003831417624521,0.0065535204167366
68 67,269,0.0037174721189591,0.0063854814316921
70 69,277,0.003610108303249,0.0062174424466476
72 71,285,0.0035087719298245,0.006049403461603
74 73,293,0.0034129692832764,0.006049403461603
76 75,301,0.0033222591362126,0.0058813644765585
78 77,309,0.0032362459546925,0.0058813644765585
80 79,317,0.0031545741324921,0.005713325491514
82 81,325,0.003076923076923,0.0055452865064695
84 83,333,0.003003003003003,0.0053772475214249
86 85,341,0.002932551319648,0.0052092085363804
88 87,349,0.0028653295128939,0.0052092085363804
90 89,357,0.0028011204481792,0.0050411695513359
92 91,365,0.0027397260273972,0.0050411695513359
94 93,373,0.002680965147453,0.0048731305662913
96 95,381,0.0026246719160104,0.0048731305662913
98 97,389,0.0025706940874035,0.0048731305662913
100 99,397,0.0025188916876574,0.0045370525962023
102 101,405,0.0024691358024691,0.0045370525962023
104 103,413,0.0024213075060532,0.0043690136111577
106 105,421,0.002375296912114,0.0043690136111577
108 107,429,0.0023310023310023,0.0042009746261132
110 109,437,0.0022883295194508,0.0042009746261132
112 111,445,0.0022471910112359,0.0042009746261132
114 113,453,0.0022075055187637,0.0040329356410687
116 115,461,0.0021691973969631,0.0040329356410687
118 117,469,0.0021321961620469,0.0040329356410687
120 119,477,0.0020964360587002,0.0038648966560241
122 121,485,0.002061855670103,0.0038648966560241
124 123,493,0.0020283975659229,0.0036968576709796
126 125,501,0.0019960079840319,0.0036968576709796
128 127,509,0.0019646365422396,0.0036968576709796
130 129,517,0.0019342359767891,0.0035288186859351
132 131,525,0.0019047619047619,0.0035288186859351
134 133,533,0.0018761726078799,0.0035288186859351
136 135,541,0.0018484288354898,0.0035288186859351
138 137,549,0.0018214936247723,0.0033607797008906
140 139,557,0.0017953321364452,0.0033607797008906
142 141,565,0.0017699115044247,0.0033607797008906
144 143,573,0.0017452006980802,0.0033607797008906
146 145,581,0.0017211703958691,0.0033607797008906
148 147,589,0.0016977928692699,0.003192740715846
150 149,597,0.0016750418760469,0.003192740715846
152 151,605,0.0016528925619834,0.003192740715846
154 153,613,0.0016313213703099,0.003192740715846
156 155,621,0.001610305958132,0.0030247017308015
158 157,629,0.0015898251192368,0.0030247017308015
160 159,637,0.0015698587127158,0.0030247017308015
162 161,645,0.0015503875968992,0.0030247017308015
164 163,653,0.001531393568147,0.002856662745757
166 165,661,0.0015128593040847,0.002856662745757
168 167,669,0.0014947683109118,0.002856662745757
170 169,677,0.001477104874446,0.002856662745757
172 171,685,0.0014598540145985,0.002856662745757
174 173,693,0.0014430014430014,0.002856662745757
176 175,701,0.0014265335235378,0.002856662745757
178 177,709,0.001410437235543,0.0026886237607124
180 179,717,0.00139470013947,0.0026886237607124
182 181,725,0.0013793103448275,0.0026886237607124
184 183,733,0.0013642564802182,0.0026886237607124
186 185,741,0.0013495276653171,0.0026886237607124
188 187,749,0.0013351134846461,0.0026886237607124
190 189,757,0.0013210039630118,0.0025205847756679
192 191,765,0.0013071895424836,0.0025205847756679
194 193,773,0.001293661060802,0.0025205847756679
196 195,781,0.0012804097311139,0.0025205847756679
198 197,789,0.0012674271229404,0.0025205847756679
200 199,797,0.001254705144291,0.0023525457906234
202 201,805,0.0012422360248447,0.0023525457906234
204 203,813,0.001230012300123,0.0023525457906234
206 205,821,0.0012180267965895,0.0023525457906234
208 207,829,0.0012062726176115,0.0023525457906234
210 209,837,0.001194743130227,0.0023525457906234
212 211,845,0.0011834319526627,0.0023525457906234
214 213,853,0.0011723329425556,0.0021845068055788
216 215,861,0.0011614401858304,0.0021845068055788
218 217,869,0.001150747986191,0.0021845068055788
220 219,877,0.0011402508551881,0.0021845068055788
222 221,885,0.0011299435028248,0.0021845068055788
224 223,893,0.0011198208286674,0.0021845068055788
226 225,901,0.0011098779134295,0.0021845068055788
228 227,909,0.0011001100110011,0.0021845068055788
230 229,917,0.0010905125408942,0.0021845068055788
232 231,925,0.001081081081081,0.0021845068055788
234 233,933,0.0010718113612004,0.0020164678205343
236 235,941,0.0010626992561105,0.0020164678205343
238 237,949,0.0010537407797681,0.0020164678205343
240 239,957,0.0010449320794148,0.0020164678205343
242 241,965,0.0010362694300518,0.0020164678205343
244 243,973,0.001027749229188,0.0020164678205343
246 245,981,0.001019367991845,0.0020164678205343
248 247,989,0.0010111223458038,0.0020164678205343
250 249,997,0.0010030090270812,0.0020164678205343
252 251,1005,0.0009950248756218,0.0020164678205343
254 253,1013,0.0009871668311944,0.0018484288354898
256 255,1021,0.0009794319294809,0.0018484288354898
258 257,1029,0.0009718172983479,0.0018484288354898
260 259,1037,0.0009643201542912,0.0018484288354898
262 261,1045,0.000956937799043,0.0018484288354898
264 263,1053,0.0009496676163342,0.0018484288354898
266 265,1061,0.000942507068803,0.0018484288354898
268 267,1069,0.000935453695042,0.0018484288354898
270 269,1077,0.000928505106778,0.0018484288354898
272 271,1085,0.0009216589861751,0.0018484288354898
274 273,1093,0.000914913083257,0.0016803898504453
276 275,1101,0.0009082652134423,0.0016803898504453
278 277,1109,0.0009017132551848,0.0016803898504453
280 279,1117,0.000895255147717,0.0016803898504453
282 281,1125,0.0008888888888888,0.0016803898504453
284 283,1133,0.0008826125330979,0.0016803898504453
286 285,1141,0.0008764241893076,0.0016803898504453
288 287,1149,0.000870322019147,0.0016803898504453
290 289,1157,0.0008643042350907,0.0016803898504453
292 291,1165,0.0008583690987124,0.0016803898504453
294 293,1173,0.000852514919011,0.0015123508654007
296 295,1181,0.0008467400508044,0.0015123508654007
298 297,1189,0.0008410428931875,0.0015123508654007
300 299,1197,0.0008354218880534,0.0015123508654007
302 301,1205,0.0008298755186721,0.0015123508654007
304 303,1213,0.0008244023083264,0.0015123508654007
306 305,1221,0.0008190008190008,0.0015123508654007
308 307,1229,0.000813669650122,0.0015123508654007
310 309,1237,0.0008084074373484,0.0015123508654007
312 311,1245,0.0008032128514056,0.0015123508654007
314 313,1253,0.0007980845969672,0.0015123508654007
316 315,1261,0.0007930214115781,0.0015123508654007
318 317,1269,0.0007880220646178,0.0015123508654007
320 319,1277,0.0007830853563038,0.0015123508654007
322 321,1285,0.0007782101167315,0.0015123508654007
324 323,1293,0.0007733952049497,0.0015123508654007
326 325,1301,0.0007686395080707,0.0015123508654007
328 327,1309,0.0007639419404125,0.0015123508654007
330 329,1317,0.0007593014426727,0.0015123508654007
332 331,1325,0.000754716981132,0.0013443118803562
334 333,1333,0.0007501875468867,0.0013443118803562
336 335,1341,0.0007457121551081,0.0013443118803562
338 337,1349,0.0007412898443291,0.0013443118803562
340 339,1357,0.0007369196757553,0.0013443118803562
342 341,1365,0.0007326007326007,0.0013443118803562
344 343,1373,0.0007283321194464,0.0013443118803562
346 345,1381,0.000724112961622,0.0013443118803562
348 347,1389,0.0007199424046076,0.0013443118803562
350 349,1397,0.0007158196134574,0.0013443118803562
352 351,1405,0.0007117437722419,0.0013443118803562
354 353,1413,0.0007077140835102,0.0013443118803562
356 355,1421,0.0007037297677691,0.0013443118803562
358 357,1429,0.0006997900629811,0.0013443118803562
360 359,1437,0.0006958942240779,0.0013443118803562
362 361,1445,0.0006920415224913,0.0013443118803562
364 363,1453,0.0006882312456985,0.0013443118803562
366 365,1461,0.000684462696783,0.0013443118803562
368 367,1469,0.0006807351940095,0.0013443118803562
370 369,1477,0.0006770480704129,0.0013443118803562
372 371,1485,0.0006734006734006,0.0011762728953117
374 373,1493,0.000669792364367,0.0011762728953117
376 375,1501,0.0006662225183211,0.0011762728953117
378 377,1509,0.0006626905235255,0.0011762728953117
380 379,1517,0.000659195781147,0.0011762728953117
382 381,1525,0.000655737704918,0.0011762728953117
384 383,1533,0.0006523157208088,0.0011762728953117
386 385,1541,0.0006489292667099,0.0011762728953117
388 387,1549,0.0006455777921239,0.0011762728953117
390 389,1557,0.0006422607578676,0.0011762728953117
392 391,1565,0.0006389776357827,0.0011762728953117
394 393,1573,0.0006357279084551,0.0011762728953117
396 395,1581,0.0006325110689437,0.0011762728953117
398 397,1589,0.000629326620516,0.0011762728953117
400 399,1597,0.0006261740763932,0.0011762728953117
402 401,1605,0.0006230529595015,0.0011762728953117
404 403,1613,0.0006199628022318,0.0011762728953117
406 405,1621,0.000616903146206,0.0011762728953117
408 407,1629,0.0006138735420503,0.0011762728953117
410 409,1637,0.0006108735491753,0.0011762728953117
412 411,1645,0.0006079027355623,0.0011762728953117
414 413,1653,0.0006049606775559,0.0011762728953117
416 415,1661,0.0006020469596628,0.0011762728953117
418 417,1669,0.0005991611743559,0.0011762728953117
420 419,1677,0.0005963029218843,0.0011762728953117
422 421,1685,0.000593471810089,0.0010082339102671
424 423,1693,0.0005906674542232,0.0010082339102671
426 425,1701,0.0005878894767783,0.0010082339102671
428 427,1709,0.0005851375073142,0.0010082339102671
430 429,1717,0.0005824111822947,0.0010082339102671
432 431,1725,0.0005797101449275,0.0010082339102671
434 433,1733,0.0005770340450086,0.0010082339102671
436 435,1741,0.0005743825387708,0.0010082339102671
438 437,1749,0.0005717552887364,0.0010082339102671
440 439,1757,0.0005691519635742,0.0010082339102671
442 441,1765,0.0005665722379603,0.0010082339102671
444 443,1773,0.0005640157924421,0.0010082339102671
446 445,1781,0.0005614823133071,0.0010082339102671
448 447,1789,0.0005589714924538,0.0010082339102671
450 449,1797,0.0005564830272676,0.0010082339102671
452 451,1805,0.0005540166204986,0.0010082339102671
454 453,1813,0.0005515719801434,0.0010082339102671
456 455,1821,0.00054914881933,0.0010082339102671
458 457,1829,0.0005467468562055,0.0010082339102671
460 459,1837,0.0005443658138268,0.0010082339102671
462 461,1845,0.0005420054200542,0.0010082339102671
464 463,1853,0.0005396654074473,0.0010082339102671
466 465,1861,0.0005373455131649,0.0010082339102671
468 467,1869,0.0005350454788657,0.0010082339102671
470 469,1877,0.0005327650506126,0.0010082339102671
472 471,1885,0.0005305039787798,0.0010082339102671
474 473,1893,0.0005282620179609,0.0010082339102671
476 475,1901,0.0005260389268805,0.0010082339102671
478 477,1909,0.000523834468308,0.0010082339102671
480 479,1917,0.0005216484089723,0.0010082339102671
482 481,1925,0.0005194805194805,0.0010082339102671
484 483,1933,0.0005173305742369,0.0010082339102671
486 485,1941,0.0005151983513652,0.0010082339102671
488 487,1949,0.0005130836326321,0.0008401949252226
490 489,1957,0.0005109862033725,0.0008401949252226
492 491,1965,0.0005089058524173,0.0008401949252226
494 493,1973,0.0005068423720223,0.0008401949252226
496 495,1981,0.000504795557799,0.0008401949252226
498 497,1989,0.0005027652086475,0.0008401949252226
500 499,1997,0.00050075112669,0.0008401949252226
502 501,2005,0.0004987531172069,0.0008401949252226
504 503,2013,0.0004967709885742,0.0008401949252226
506 505,2021,0.0004948045522018,0.0008401949252226
508 507,2029,0.0004928536224741,0.0008401949252226
510 509,2037,0.0004909180166912,0.0008401949252226
512 511,2045,0.0004889975550122,0.0008401949252226
514 513,2053,0.0004870920603994,0.0008401949252226
516 515,2061,0.0004852013585638,0.0008401949252226
518 517,2069,0.000483325277912,0.0008401949252226
520 519,2077,0.0004814636494944,0.0008401949252226
522 521,2085,0.0004796163069544,0.0008401949252226
524 523,2093,0.0004777830864787,0.0008401949252226
526 525,2101,0.0004759638267491,0.0008401949252226
528 527,2109,0.0004741583688952,0.0008401949252226
530 529,2117,0.0004723665564478,0.0008401949252226
532 531,2125,0.0004705882352941,0.0008401949252226
534 533,2133,0.0004688232536333,0.0008401949252226
536 535,2141,0.0004670714619336,0.0008401949252226
538 537,2149,0.0004653327128897,0.0008401949252226
540 539,2157,0.0004636068613815,0.0008401949252226
542 541,2165,0.0004618937644341,0.0008401949252226
544 543,2173,0.000460193281178,0.0008401949252226
546 545,2181,0.0004585052728106,0.0008401949252226
548 547,2189,0.0004568296025582,0.0008401949252226
550 549,2197,0.0004551661356395,0.0008401949252226
552 551,2205,0.000453514739229,0.0008401949252226
554 553,2213,0.000451875282422,0.0008401949252226
556 555,2221,0.0004502476361999,0.0008401949252226
558 557,2229,0.0004486316733961,0.0008401949252226
560 559,2237,0.0004470272686633,0.0008401949252226
562 561,2245,0.0004454342984409,0.0008401949252226
564 563,2253,0.0004438526409232,0.0008401949252226
566 565,2261,0.0004422821760283,0.0008401949252226
568 567,2269,0.000440722785368,0.0008401949252226
570 569,2277,0.0004391743522178,0.0008401949252226
572 571,2285,0.0004376367614879,0.0008401949252226
574 573,2293,0.0004361098996947,0.0008401949252226
576 575,2301,0.0004345936549326,0.0008401949252226
578 577,2309,0.0004330879168471,0.0008401949252226
580 579,2317,0.0004315925766076,0.0008401949252226
582 581,2325,0.0004301075268817,0.0008401949252226
584 583,2333,0.0004286326618088,0.0008401949252226
586 585,2341,0.0004271678769756,0.0008401949252226
588 587,2349,0.0004257130693912,0.0008401949252226
590 589,2357,0.0004242681374628,0.0008401949252226
592 591,2365,0.0004228329809725,0.0006721559401781
594 593,2373,0.0004214075010535,0.0006721559401781
596 595,2381,0.0004199916001679,0.0006721559401781
598 597,2389,0.0004185851820845,0.0006721559401781
600 599,2397,0.0004171881518564,0.0006721559401781
602 601,2405,0.0004158004158004,0.0006721559401781
604 603,2413,0.0004144218814753,0.0006721559401781
606 605,2421,0.0004130524576621,0.0006721559401781
608 607,2429,0.0004116920543433,0.0006721559401781
610 609,2437,0.0004103405826836,0.0006721559401781
612 611,2445,0.0004089979550102,0.0006721559401781
614 613,2453,0.0004076640847941,0.0006721559401781
616 615,2461,0.0004063388866314,0.0006721559401781
618 617,2469,0.0004050222762251,0.0006721559401781
620 619,2477,0.0004037141703673,0.0006721559401781
622 621,2485,0.0004024144869215,0.0006721559401781
624 623,2493,0.0004011231448054,0.0006721559401781
626 625,2501,0.0003998400639744,0.0006721559401781
628 627,2509,0.0003985651654045,0.0006721559401781
630 629,2517,0.0003972983710766,0.0006721559401781
632 631,2525,0.0003960396039603,0.0006721559401781
634 633,2533,0.0003947887879984,0.0006721559401781
636 635,2541,0.0003935458480913,0.0006721559401781
638 637,2549,0.0003923107100823,0.0006721559401781
640 639,2557,0.000391083300743,0.0006721559401781
642 641,2565,0.0003898635477582,0.0006721559401781
644 643,2573,0.0003886513797123,0.0006721559401781
646 645,2581,0.0003874467260751,0.0006721559401781
648 647,2589,0.0003862495171881,0.0006721559401781
650 649,2597,0.000385059684251,0.0006721559401781
652 651,2605,0.000383877159309,0.0006721559401781
654 653,2613,0.0003827018752391,0.0006721559401781
656 655,2621,0.0003815337657382,0.0006721559401781
658 657,2629,0.00038037276531,0.0006721559401781
660 659,2637,0.0003792188092529,0.0006721559401781
662 661,2645,0.0003780718336483,0.0006721559401781
664 663,2653,0.0003769317753486,0.0006721559401781
666 665,2661,0.0003757985719654,0.0006721559401781
668 667,2669,0.0003746721618583,0.0006721559401781
670 669,2677,0.000373552484124,0.0006721559401781
672 671,2685,0.0003724394785847,0.0006721559401781
674 673,2693,0.0003713330857779,0.0006721559401781
676 675,2701,0.0003702332469455,0.0006721559401781
678 677,2709,0.0003691399040236,0.0006721559401781
680 679,2717,0.0003680529996319,0.0006721559401781
682 681,2725,0.0003669724770642,0.0006721559401781
684 683,2733,0.000365898280278,0.0006721559401781
686 685,2741,0.0003648303538854,0.0006721559401781
688 687,2749,0.0003637686431429,0.0006721559401781
690 689,2757,0.0003627130939426,0.0006721559401781
692 691,2765,0.0003616636528028,0.0006721559401781
694 693,2773,0.0003606202668589,0.0006721559401781
696 695,2781,0.0003595828838547,0.0006721559401781
698 697,2789,0.0003585514521333,0.0006721559401781
700 699,2797,0.0003575259206292,0.0006721559401781
702 701,2805,0.0003565062388591,0.0006721559401781
704 703,2813,0.0003554923569143,0.0006721559401781
706 705,2821,0.0003544842254519,0.0006721559401781
708 707,2829,0.0003534817956875,0.0006721559401781
710 709,2837,0.0003524850193866,0.0006721559401781
712 711,2845,0.0003514938488576,0.0006721559401781
714 713,2853,0.0003505082369435,0.0006721559401781
716 715,2861,0.000349528137015,0.0006721559401781
718 717,2869,0.0003485535029627,0.0006721559401781
720 719,2877,0.0003475842891901,0.0006721559401781
722 721,2885,0.0003466204506065,0.0006721559401781
724 723,2893,0.0003456619426201,0.0006721559401781
726 725,2901,0.0003447087211306,0.0006721559401781
728 727,2909,0.0003437607425232,0.0006721559401781
730 729,2917,0.0003428179636612,0.0006721559401781
732 731,2925,0.0003418803418803,0.0005041169551335
734 733,2933,0.0003409478349812,0.0005041169551335
736 735,2941,0.000340020401224,0.0005041169551335
738 737,2949,0.0003390979993218,0.0005041169551335
740 739,2957,0.0003381805884342,0.0005041169551335
742 741,2965,0.0003372681281618,0.0005041169551335
744 743,2973,0.0003363605785401,0.0005041169551335
746 745,2981,0.0003354579000335,0.0005041169551335
748 747,2989,0.0003345600535296,0.0005041169551335
750 749,2997,0.0003336670003336,0.0005041169551335
752 751,3005,0.000332778702163,0.0005041169551335
754 753,3013,0.0003318951211417,0.0005041169551335
756 755,3021,0.0003310162197947,0.0005041169551335
758 757,3029,0.0003301419610432,0.0005041169551335
760 759,3037,0.0003292723081988,0.0005041169551335
762 761,3045,0.0003284072249589,0.0005041169551335
764 763,3053,0.0003275466754012,0.0005041169551335
766 765,3061,0.000326690623979,0.0005041169551335
768 767,3069,0.0003258390355164,0.0005041169551335
770 769,3077,0.0003249918752031,0.0005041169551335
772 771,3085,0.0003241491085899,0.0005041169551335
774 773,3093,0.0003233107015842,0.0005041169551335
776 775,3101,0.000322476620445,0.0005041169551335
778 777,3109,0.0003216468317787,0.0005041169551335
780 779,3117,0.0003208213025344,0.0005041169551335
782 781,3125,0.00032,0.0005041169551335
784 783,3133,0.0003191828917969,0.0005041169551335
786 785,3141,0.0003183699458771,0.0005041169551335
788 787,3149,0.0003175611305176,0.0005041169551335
790 789,3157,0.0003167564143173,0.0005041169551335
792 791,3165,0.0003159557661927,0.0005041169551335
794 793,3173,0.0003151591553734,0.0005041169551335
796 795,3181,0.0003143665513989,0.0005041169551335
798 797,3189,0.0003135779241141,0.0005041169551335
800 799,3197,0.0003127932436659,0.0005041169551335
802 801,3205,0.0003120124804992,0.0005041169551335
804 803,3213,0.0003112356053532,0.0005041169551335
806 805,3221,0.0003104625892579,0.0005041169551335
808 807,3229,0.0003096934035305,0.0005041169551335
810 809,3237,0.0003089280197713,0.0005041169551335
812 811,3245,0.0003081664098613,0.0005041169551335
814 813,3253,0.0003074085459575,0.0005041169551335
816 815,3261,0.0003066544004906,0.0005041169551335
818 817,3269,0.0003059039461609,0.0005041169551335
820 819,3277,0.0003051571559353,0.0005041169551335
822 821,3285,0.0003044140030441,0.0005041169551335
824 823,3293,0.0003036744609778,0.0005041169551335
826 825,3301,0.0003029385034837,0.0005041169551335
828 827,3309,0.0003022061045633,0.0005041169551335
830 829,3317,0.0003014772384684,0.0005041169551335
832 831,3325,0.0003007518796992,0.0005041169551335
834 833,3333,0.0003000300030003,0.0005041169551335
836 835,3341,0.0002993115833582,0.0005041169551335
838 837,3349,0.0002985965959988,0.0005041169551335
840 839,3357,0.0002978850163836,0.0005041169551335
842 841,3365,0.000297176820208,0.0005041169551335
844 843,3373,0.0002964719833975,0.0005041169551335
846 845,3381,0.0002957704821058,0.0005041169551335
848 847,3389,0.0002950722927117,0.0005041169551335
850 849,3397,0.0002943773918163,0.0005041169551335
852 851,3405,0.0002936857562408,0.0005041169551335
854 853,3413,0.0002929973630237,0.0005041169551335
856 855,3421,0.0002923121894182,0.0005041169551335
858 857,3429,0.00029163021289,0.0005041169551335
860 859,3437,0.0002909514111143,0.0005041169551335
862 861,3445,0.0002902757619738,0.0005041169551335
864 863,3453,0.0002896032435563,0.0005041169551335
866 865,3461,0.0002889338341519,0.0005041169551335
868 867,3469,0.0002882675122513,0.0005041169551335
870 869,3477,0.0002876042565429,0.0005041169551335
872 871,3485,0.000286944045911,0.0005041169551335
874 873,3493,0.0002862868594331,0.0005041169551335
876 875,3501,0.0002856326763781,0.0005041169551335
878 877,3509,0.000284981476204,0.0005041169551335
880 879,3517,0.0002843332385555,0.0005041169551335
882 881,3525,0.0002836879432624,0.0005041169551335
884 883,3533,0.0002830455703368,0.0005041169551335
886 885,3541,0.0002824060999717,0.0005041169551335
888 887,3549,0.0002817695125387,0.0005041169551335
890 889,3557,0.0002811357885858,0.0005041169551335
892 891,3565,0.0002805049088359,0.0005041169551335
894 893,3573,0.0002798768541841,0.0005041169551335
896 895,3581,0.0002792516056967,0.0005041169551335
898 897,3589,0.0002786291446085,0.0005041169551335
900 899,3597,0.0002780094523213,0.0005041169551335
902 901,3605,0.0002773925104022,0.0005041169551335
904 903,3613,0.0002767783005812,0.0005041169551335
906 905,3621,0.00027616680475,0.0005041169551335
908 907,3629,0.00027555800496,0.0005041169551335
910 909,3637,0.0002749518834204,0.0005041169551335
912 911,3645,0.0002743484224965,0.0005041169551335
914 913,3653,0.0002737476047084,0.0005041169551335
916 915,3661,0.0002731494127287,0.0005041169551335
918 917,3669,0.0002725538293813,0.0005041169551335
920 919,3677,0.0002719608376393,0.0005041169551335
922 921,3685,0.0002713704206241,0.0005041169551335
924 923,3693,0.000270782561603,0.0005041169551335
926 925,3701,0.0002701972439881,0.0005041169551335
928 927,3709,0.0002696144513345,0.0005041169551335
930 929,3717,0.0002690341673392,0.0005041169551335
932 931,3725,0.0002684563758389,0.0005041169551335
934 933,3733,0.000267881060809,0.0005041169551335
936 935,3741,0.0002673082063619,0.0005041169551335
938 937,3749,0.0002667377967457,0.0005041169551335
940 939,3757,0.0002661698163428,0.0005041169551335
942 941,3765,0.0002656042496679,0.0005041169551335
944 943,3773,0.0002650410813676,0.0005041169551335
946 945,3781,0.0002644802962179,0.0005041169551335
948 947,3789,0.0002639218791237,0.0005041169551335
950 949,3797,0.0002633658151171,0.0005041169551335
952 951,3805,0.0002628120893561,0.0005041169551335
954 953,3813,0.000262260687123,0.000336077970089
956 955,3821,0.0002617115938236,0.000336077970089
958 957,3829,0.0002611647949856,0.000336077970089
960 959,3837,0.0002606202762574,0.000336077970089
962 961,3845,0.000260078023407,0.000336077970089
964 963,3853,0.0002595380223202,0.000336077970089
966 965,3861,0.0002590002590002,0.000336077970089
968 967,3869,0.0002584647195657,0.000336077970089
970 969,3877,0.0002579313902501,0.000336077970089
972 971,3885,0.0002574002574002,0.000336077970089
974 973,3893,0.0002568713074749,0.000336077970089
976 975,3901,0.0002563445270443,0.000336077970089
978 977,3909,0.0002558199027884,0.000336077970089
980 979,3917,0.000255297421496,0.000336077970089
982 981,3925,0.0002547770700636,0.000336077970089
984 983,3933,0.0002542588354945,0.000336077970089
986 985,3941,0.0002537427048972,0.000336077970089
988 987,3949,0.0002532286654849,0.000336077970089
990 989,3957,0.0002527167045741,0.000336077970089
992 991,3965,0.0002522068095838,0.000336077970089
994 993,3973,0.0002516989680342,0.000336077970089
996 995,3981,0.0002511931675458,0.000336077970089
998 997,3989,0.0002506893958385,0.000336077970089
1000 999,3997,0.0002501876407305,0.000336077970089
1002 1001,4005,0.0002496878901373,0.000336077970089
1004 1003,4013,0.0002491901320707,0.000336077970089
1006 1005,4021,0.0002486943546381,0.000336077970089
1008 1007,4029,0.0002482005460412,0.000336077970089
1010 1009,4037,0.0002477086945751,0.000336077970089
1012 1011,4045,0.0002472187886279,0.000336077970089
1014 1013,4053,0.000246730816679,0.000336077970089
1016 1015,4061,0.0002462447672986,0.000336077970089
1018 1017,4069,0.0002457606291472,0.000336077970089
1020 1019,4077,0.0002452783909737,0.000336077970089
1022 1021,4085,0.0002447980416156,0.000336077970089
1024 1023,4093,0.0002443195699975,0.000336077970089
1026 1025,4101,0.0002438429651304,0.000336077970089
1028 1027,4109,0.0002433682161109,0.000336077970089
1030 1029,4117,0.0002428953121204,0.000336077970089
1032 1031,4125,0.0002424242424242,0.000336077970089
1034 1033,4133,0.0002419549963706,0.000336077970089
1036 1035,4141,0.0002414875633904,0.000336077970089
1038 1037,4149,0.0002410219329959,0.000336077970089
1040 1039,4157,0.0002405580947798,0.000336077970089
1042 1041,4165,0.0002400960384153,0.000336077970089
1044 1043,4173,0.0002396357536544,0.000336077970089
1046 1045,4181,0.0002391772303276,0.000336077970089
1048 1047,4189,0.0002387204583432,0.000336077970089
1050 1049,4197,0.0002382654276864,0.000336077970089
1052 1051,4205,0.0002378121284185,0.000336077970089
1054 1053,4213,0.0002373605506764,0.000336077970089
1056 1055,4221,0.0002369106846718,0.000336077970089
1058 1057,4229,0.0002364625206904,0.000336077970089
1060 1059,4237,0.0002360160490913,0.000336077970089
1062 1061,4245,0.0002355712603062,0.000336077970089
1064 1063,4253,0.0002351281448389,0.000336077970089
1066 1065,4261,0.0002346866932644,0.000336077970089
1068 1067,4269,0.0002342468962286,0.000336077970089
1070 1069,4277,0.000233808744447,0.000336077970089
1072 1071,4285,0.0002333722287047,0.000336077970089
1074 1073,4293,0.0002329373398555,0.000336077970089
1076 1075,4301,0.0002325040688212,0.000336077970089
1078 1077,4309,0.0002320724065908,0.000336077970089
1080 1079,4317,0.0002316423442205,0.000336077970089
1082 1081,4325,0.0002312138728323,0.000336077970089
1084 1083,4333,0.0002307869836141,0.000336077970089
1086 1085,4341,0.0002303616678184,0.000336077970089
1088 1087,4349,0.0002299379167624,0.000336077970089
1090 1089,4357,0.0002295157218269,0.000336077970089
1092 1091,4365,0.0002290950744558,0.000336077970089
1094 1093,4373,0.0002286759661559,0.000336077970089
1096 1095,4381,0.0002282583884957,0.000336077970089
1098 1097,4389,0.0002278423331054,0.000336077970089
1100 1099,4397,0.0002274277916761,0.000336077970089
1102 1101,4405,0.0002270147559591,0.000336077970089
1104 1103,4413,0.0002266032177656,0.000336077970089
1106 1105,4421,0.0002261931689662,0.000336077970089
1108 1107,4429,0.0002257846014901,0.000336077970089
1110 1109,4437,0.0002253775073247,0.000336077970089
1112 1111,4445,0.0002249718785151,0.000336077970089
1114 1113,4453,0.0002245677071637,0.000336077970089
1116 1115,4461,0.0002241649854292,0.000336077970089
1118 1117,4469,0.0002237637055269,0.000336077970089
1120 1119,4477,0.0002233638597274,0.000336077970089
1122 1121,4485,0.0002229654403567,0.000336077970089
1124 1123,4493,0.0002225684397952,0.000336077970089
1126 1125,4501,0.0002221728504776,0.000336077970089
1128 1127,4509,0.0002217786648924,0.000336077970089
1130 1129,4517,0.0002213858755811,0.000336077970089
1132 1131,4525,0.0002209944751381,0.000336077970089
1134 1133,4533,0.00022060445621,0.000336077970089
1136 1135,4541,0.0002202158114952,0.000336077970089
1138 1137,4549,0.0002198285337436,0.000336077970089
1140 1139,4557,0.0002194426157559,0.000336077970089
1142 1141,4565,0.0002190580503833,0.000336077970089
1144 1143,4573,0.000218674830527,0.000336077970089
1146 1145,4581,0.0002182929491377,0.000336077970089
1148 1147,4589,0.0002179123992155,0.000336077970089
1150 1149,4597,0.000217533173809,0.000336077970089
1152 1151,4605,0.0002171552660152,0.000336077970089
1154 1153,4613,0.0002167786689789,0.000336077970089
1156 1155,4621,0.0002164033758926,0.000336077970089
1158 1157,4629,0.0002160293799956,0.000336077970089
1160 1159,4637,0.000215656674574,0.000336077970089
1162 1161,4645,0.0002152852529601,0.000336077970089
1164 1163,4653,0.0002149151085321,0.000336077970089
1166 1165,4661,0.0002145462347135,0.000336077970089
1168 1167,4669,0.0002141786249732,0.000336077970089
1170 1169,4677,0.0002138122728244,0.000336077970089
1172 1171,4685,0.0002134471718249,0.000336077970089
1174 1173,4693,0.0002130833155763,0.000336077970089
1176 1175,4701,0.0002127206977238,0.000336077970089
1178 1177,4709,0.0002123593119558,0.000336077970089
1180 1179,4717,0.0002119991520033,0.000336077970089
1182 1181,4725,0.0002116402116402,0.000336077970089
1184 1183,4733,0.000211282484682,0.000336077970089
1186 1185,4741,0.0002109259649862,0.000336077970089
1188 1187,4749,0.0002105706464518,0.000336077970089
1190 1189,4757,0.0002102165230187,0.000336077970089
1192 1191,4765,0.0002098635886673,0.000336077970089
1194 1193,4773,0.0002095118374188,0.000336077970089
1196 1195,4781,0.000209161263334,0.000336077970089
1198 1197,4789,0.0002088118605136,0.000336077970089
1200 1199,4797,0.0002084636230977,0.000336077970089
1202 1201,4805,0.0002081165452653,0.000336077970089
1204 1203,4813,0.0002077706212341,0.000336077970089
1206 1205,4821,0.0002074258452603,0.000336077970089
1208 1207,4829,0.000207082211638,0.000336077970089
1210 1209,4837,0.0002067397146991,0.000336077970089
1212 1211,4845,0.0002063983488132,0.000336077970089
1214 1213,4853,0.0002060581083865,0.000336077970089
1216 1215,4861,0.0002057189878625,0.000336077970089
1218 1217,4869,0.000205380981721,0.000336077970089
1220 1219,4877,0.0002050440844781,0.000336077970089
1222 1221,4885,0.0002047082906857,0.000336077970089
1224 1223,4893,0.0002043735949315,0.000336077970089
1226 1225,4901,0.0002040399918384,0.000336077970089
1228 1227,4909,0.0002037074760643,0.000336077970089
1230 1229,4917,0.0002033760423022,0.000336077970089
1232 1231,4925,0.0002030456852791,0.000336077970089
1234 1233,4933,0.0002027163997567,0.000336077970089
1236 1235,4941,0.0002023881805302,0.000336077970089
1238 1237,4949,0.0002020610224287,0.000336077970089
1240 1239,4957,0.0002017349203147,0.000336077970089
1242 1241,4965,0.0002014098690835,0.000336077970089
1244 1243,4973,0.0002010858636637,0.000336077970089
1246 1245,4981,0.0002007628990162,0.000336077970089
1248 1247,4989,0.0002004409701342,0.000336077970089
1250 1249,4997,0.0002001200720432,0.000336077970089
1252 1251,5005,0.0001998001998001,0.000336077970089
1254 1253,5013,0.0001994813484939,0.000336077970089
1256 1255,5021,0.0001991635132443,0.000336077970089
1258 1257,5029,0.0001988466892026,0.000336077970089
1260 1259,5037,0.0001985308715505,0.000336077970089
1262 1261,5045,0.0001982160555004,0.000336077970089
1264 1263,5053,0.0001979022362952,0.000336077970089
1266 1265,5061,0.0001975894092076,0.000336077970089
1268 1267,5069,0.0001972775695403,0.000336077970089
1270 1269,5077,0.0001969667126255,0.000336077970089
1272 1271,5085,0.0001966568338249,0.000336077970089
1274 1273,5093,0.0001963479285293,0.000336077970089
1276 1275,5101,0.0001960399921584,0.000336077970089
1278 1277,5109,0.0001957330201605,0.000336077970089
1280 1279,5117,0.0001954270080125,0.000336077970089
1282 1281,5125,0.0001951219512195,0.000336077970089
1284 1283,5133,0.0001948178453146,0.000336077970089
1286 1285,5141,0.0001945146858587,0.000336077970089
1288 1287,5149,0.0001942124684404,0.000336077970089
1290 1289,5157,0.0001939111886755,0.000336077970089
1292 1291,5165,0.0001936108422071,0.000336077970089
1294 1293,5173,0.0001933114247052,0.000336077970089
1296 1295,5181,0.0001930129318664,0.000336077970089
1298 1297,5189,0.0001927153594141,0.000336077970089
1300 1299,5197,0.0001924187030979,0.000336077970089
1302 1301,5205,0.0001921229586935,0.000336077970089
1304 1303,5213,0.0001918281220026,0.000336077970089
1306 1305,5221,0.0001915341888527,0.000336077970089
1308 1307,5229,0.0001912411550965,0.000336077970089
1310 1309,5237,0.0001909490166125,0.000336077970089
1312 1311,5245,0.000190657769304,0.000336077970089
1314 1313,5253,0.0001903674090995,0.000336077970089
1316 1315,5261,0.0001900779319521,0.000336077970089
1318 1317,5269,0.0001897893338394,0.000336077970089
1320 1319,5277,0.0001895016107636,0.000336077970089
1322 1321,5285,0.0001892147587511,0.000336077970089
1324 1323,5293,0.0001889287738522,0.000336077970089
1326 1325,5301,0.0001886436521411,0.000336077970089
1328 1327,5309,0.0001883593897155,0.000336077970089
1330 1329,5317,0.000188075982697,0.000336077970089
1332 1331,5325,0.00018779342723,0.000336077970089
1334 1333,5333,0.0001875117194824,0.000336077970089
1336 1335,5341,0.000187230855645,0.0001680389850445
1338 1337,5349,0.0001869508319312,0.0001680389850445
1340 1339,5357,0.0001866716445771,0.0001680389850445
1342 1341,5365,0.0001863932898415,0.0001680389850445
1344 1343,5373,0.0001861157640052,0.0001680389850445
1346 1345,5381,0.0001858390633711,0.0001680389850445
1348 1347,5389,0.0001855631842642,0.0001680389850445
1350 1349,5397,0.0001852881230313,0.0001680389850445
1352 1351,5405,0.0001850138760407,0.0001680389850445
1354 1353,5413,0.0001847404396822,0.0001680389850445
1356 1355,5421,0.000184467810367,0.0001680389850445
1358 1357,5429,0.0001841959845275,0.0001680389850445
1360 1359,5437,0.0001839249586168,0.0001680389850445
1362 1361,5445,0.0001836547291092,0.0001680389850445
1364 1363,5453,0.0001833852924995,0.0001680389850445
1366 1365,5461,0.000183116645303,0.0001680389850445
1368 1367,5469,0.0001828487840555,0.0001680389850445
1370 1369,5477,0.0001825817053131,0.0001680389850445
1372 1371,5485,0.0001823154056517,0.0001680389850445
1374 1373,5493,0.0001820498816675,0.0001680389850445
1376 1375,5501,0.0001817851299763,0.0001680389850445
1378 1377,5509,0.0001815211472136,0.0001680389850445
1380 1379,5517,0.0001812579300344,0.0001680389850445
1382 1381,5525,0.0001809954751131,0.0001680389850445
1384 1383,5533,0.0001807337791433,0.0001680389850445
1386 1385,5541,0.0001804728388377,0.0001680389850445
1388 1387,5549,0.000180212650928,0.0001680389850445
1390 1389,5557,0.0001799532121648,0.0001680389850445
1392 1391,5565,0.0001796945193171,0.0001680389850445
1394 1393,5573,0.0001794365691727,0.0001680389850445
1396 1395,5581,0.0001791793585378,0.0001680389850445
1398 1397,5589,0.0001789228842368,0.0001680389850445
1400 1399,5597,0.0001786671431123,0.0001680389850445
1402 1401,5605,0.0001784121320249,0.0001680389850445
1404 1403,5613,0.0001781578478531,0.0001680389850445
1406 1405,5621,0.0001779042874933,0.0001680389850445
1408 1407,5629,0.0001776514478593,0.0001680389850445
1410 1409,5637,0.0001773993258825,0.0001680389850445
1412 1411,5645,0.0001771479185119,0.0001680389850445
1414 1413,5653,0.0001768972227136,0.0001680389850445
1416 1415,5661,0.0001766472354707,0.0001680389850445
1418 1417,5669,0.0001763979537837,0.0001680389850445
1420 1419,5677,0.0001761493746697,0.0001680389850445
1422 1421,5685,0.0001759014951627,0.0001680389850445
1424 1423,5693,0.0001756543123133,0.0001680389850445
1426 1425,5701,0.0001754078231889,0.0001680389850445
1428 1427,5709,0.000175162024873,0.0001680389850445
1430 1429,5717,0.0001749169144656,0.0001680389850445
1432 1431,5725,0.0001746724890829,0.0001680389850445
1434 1433,5733,0.0001744287458573,0.0001680389850445
1436 1435,5741,0.0001741856819369,0.0001680389850445
1438 1437,5749,0.0001739432944859,0.0001680389850445
1440 1439,5757,0.0001737015806843,0.0001680389850445
1442 1441,5765,0.0001734605377276,0.0001680389850445
1444 1443,5773,0.0001732201628269,0.0001680389850445
1446 1445,5781,0.0001729804532087,0.0001680389850445
1448 1447,5789,0.000172741406115,0.0001680389850445
1450 1449,5797,0.0001725030188028,0.0001680389850445
1452 1451,5805,0.0001722652885443,0.0001680389850445
1454 1453,5813,0.0001720282126268,0.0001680389850445
1456 1455,5821,0.0001717917883525,0.0001680389850445
1458 1457,5829,0.0001715560130382,0.0001680389850445
1460 1459,5837,0.0001713208840157,0.0001680389850445
1462 1461,5845,0.0001710863986313,0.0001680389850445
1464 1463,5853,0.0001708525542456,0.0001680389850445
1466 1465,5861,0.000170619348234,0.0001680389850445
1468 1467,5869,0.000170386777986,0.0001680389850445
1470 1469,5877,0.0001701548409052,0.0001680389850445
1472 1471,5885,0.0001699235344095,0.0001680389850445
1474 1473,5893,0.0001696928559307,0.0001680389850445
1476 1475,5901,0.0001694628029147,0.0001680389850445
1478 1477,5909,0.0001692333728211,0.0001680389850445
1480 1479,5917,0.0001690045631232,0.0001680389850445
1482 1481,5925,0.000168776371308,0.0001680389850445
1484 1483,5933,0.0001685487948761,0.0001680389850445
1486 1485,5941,0.0001683218313415,0.0001680389850445
1488 1487,5949,0.0001680954782316,0.0001680389850445
1490 1489,5957,0.0001678697330871,0.0001680389850445
1492 1491,5965,0.0001676445934618,0.0001680389850445
1494 1493,5973,0.0001674200569228,0.0001680389850445
1496 1495,5981,0.0001671961210499,0.0001680389850445
1498 1497,5989,0.0001669727834362,0.0001680389850445
1500 1499,5997,0.0001667500416875,0.0001680389850445
1502 1501,6005,0.0001665278934221,0.0001680389850445
1504 1503,6013,0.0001663063362714,0.0001680389850445
1506 1505,6021,0.000166085367879,0.0001680389850445
1508 1507,6029,0.0001658649859014,0.0001680389850445
1510 1509,6037,0.0001656451880072,0.0001680389850445
1512 1511,6045,0.0001654259718775,0.0001680389850445
1514 1513,6053,0.0001652073352056,0.0001680389850445
1516 1515,6061,0.000164989275697,0.0001680389850445
1518 1517,6069,0.0001647717910693,0.0001680389850445
1520 1519,6077,0.0001645548790521,0.0001680389850445
1522 1521,6085,0.000164338537387,0.0001680389850445
1524 1523,6093,0.0001641227638273,0.0001680389850445
1526 1525,6101,0.0001639075561383,0.0001680389850445
1528 1527,6109,0.0001636929120969,0.0001680389850445
1530 1529,6117,0.0001634788294915,0.0001680389850445
1532 1531,6125,0.0001632653061224,0.0001680389850445
1534 1533,6133,0.000163052339801,0.0001680389850445
1536 1535,6141,0.0001628399283504,0.0001680389850445
1538 1537,6149,0.0001626280696048,0.0001680389850445
1540 1539,6157,0.0001624167614097,0.0001680389850445
1542 1541,6165,0.000162206001622,0.0001680389850445
1544 1543,6173,0.0001619957881095,0.0001680389850445
1546 1545,6181,0.000161786118751,0.0001680389850445
1548 1547,6189,0.0001615769914364,0.0001680389850445
1550 1549,6197,0.0001613684040664,0.0001680389850445
1552 1551,6205,0.0001611603545527,0.0001680389850445
1554 1553,6213,0.0001609528408176,0.0001680389850445
1556 1555,6221,0.000160745860794,0.0001680389850445
1558 1557,6229,0.0001605394124257,0.0001680389850445
1560 1559,6237,0.0001603334936668,0.0001680389850445
1562 1561,6245,0.0001601281024819,0.0001680389850445
1564 1563,6253,0.0001599232368463,0.0001680389850445
1566 1565,6261,0.0001597188947452,0.0001680389850445
1568 1567,6269,0.0001595150741745,0.0001680389850445
1570 1569,6277,0.00015931177314,0.0001680389850445
1572 1571,6285,0.0001591089896579,0.0001680389850445
1574 1573,6293,0.0001589067217543,0.0001680389850445
1576 1575,6301,0.0001587049674654,0.0001680389850445
1578 1577,6309,0.0001585037248375,0.0001680389850445
1580 1579,6317,0.0001583029919265,0.0001680389850445
1582 1581,6325,0.0001581027667984,0.0001680389850445
1584 1583,6333,0.0001579030475288,0.0001680389850445
1586 1585,6341,0.0001577038322031,0.0001680389850445
1588 1587,6349,0.0001575051189163,0.0001680389850445
1590 1589,6357,0.0001573069057731,0.0001680389850445
1592 1591,6365,0.0001571091908876,0.0001680389850445
1594 1593,6373,0.0001569119723834,0.0001680389850445
1596 1595,6381,0.0001567152483936,0.0001680389850445
1598 1597,6389,0.0001565190170605,0.0001680389850445
1600 1599,6397,0.0001563232765358,0.0001680389850445
1602 1601,6405,0.0001561280249804,0.0001680389850445
1604 1603,6413,0.0001559332605644,0.0001680389850445
1606 1605,6421,0.000155738981467,0.0001680389850445
1608 1607,6429,0.0001555451858764,0.0001680389850445
1610 1609,6437,0.00015535187199,0.0001680389850445
1612 1611,6445,0.0001551590380139,0.0001680389850445
1614 1613,6453,0.0001549666821633,0.0001680389850445
1616 1615,6461,0.0001547748026621,0.0001680389850445
1618 1617,6469,0.000154583397743,0.0001680389850445
1620 1619,6477,0.0001543924656476,0.0001680389850445
1622 1621,6485,0.000154202004626,0.0001680389850445
1624 1623,6493,0.000154012012937,0.0001680389850445
1626 1625,6501,0.0001538224888478,0.0001680389850445
1628 1627,6509,0.0001536334306345,0.0001680389850445
1630 1629,6517,0.0001534448365812,0.0001680389850445
1632 1631,6525,0.0001532567049808,0.0001680389850445
1634 1633,6533,0.0001530690341343,0.0001680389850445
1636 1635,6541,0.0001528818223513,0.0001680389850445
1638 1637,6549,0.0001526950679493,0.0001680389850445
1640 1639,6557,0.0001525087692542,0.0001680389850445
1642 1641,6565,0.0001523229246001,0.0001680389850445
1644 1643,6573,0.0001521375323292,0.0001680389850445
1646 1645,6581,0.0001519525907916,0.0001680389850445
1648 1647,6589,0.0001517680983457,0.0001680389850445
1650 1649,6597,0.0001515840533575,0.0001680389850445
1652 1651,6605,0.0001514004542013,0.0001680389850445
1654 1653,6613,0.000151217299259,0.0001680389850445
1656 1655,6621,0.0001510345869204,0.0001680389850445
1658 1657,6629,0.000150852315583,0.0001680389850445
1660 1659,6637,0.0001506704836522,0.0001680389850445
1662 1661,6645,0.000150489089541,0.0001680389850445
1664 1663,6653,0.0001503081316699,0.0001680389850445
1666 1665,6661,0.0001501276084671,0.0001680389850445
1668 1667,6669,0.0001499475183685,0.0001680389850445
1670 1669,6677,0.0001497678598172,0.0001680389850445
1672 1671,6685,0.000149588631264,0.0001680389850445
1674 1673,6693,0.0001494098311668,0.0001680389850445
1676 1675,6701,0.0001492314579913,0.0001680389850445
1678 1677,6709,0.0001490535102101,0.0001680389850445
1680 1679,6717,0.0001488759863034,0.0001680389850445
1682 1681,6725,0.0001486988847583,0.0001680389850445
1684 1683,6733,0.0001485222040695,0.0001680389850445
1686 1685,6741,0.0001483459427384,0.0001680389850445
1688 1687,6749,0.0001481700992739,0.0001680389850445
1690 1689,6757,0.0001479946721918,0.0001680389850445
1692 1691,6765,0.0001478196600147,0.0001680389850445
1694 1693,6773,0.0001476450612727,0.0001680389850445
1696 1695,6781,0.0001474708745022,0.0001680389850445
1698 1697,6789,0.0001472970982471,0.0001680389850445
1700 1699,6797,0.0001471237310578,0.0001680389850445
1702 1701,6805,0.0001469507714915,0.0001680389850445
1704 1703,6813,0.0001467782181124,0.0001680389850445
1706 1705,6821,0.0001466060694912,0.0001680389850445
1708 1707,6829,0.0001464343242055,0.0001680389850445
1710 1709,6837,0.0001462629808395,0.0001680389850445
1712 1711,6845,0.0001460920379839,0.0001680389850445
1714 1713,6853,0.0001459214942361,0.0001680389850445
1716 1715,6861,0.0001457513481999,0.0001680389850445
1718 1717,6869,0.0001455815984859,0.0001680389850445
1720 1719,6877,0.0001454122437109,0.0001680389850445
1722 1721,6885,0.0001452432824981,0.0001680389850445
1724 1723,6893,0.0001450747134774,0.0001680389850445
1726 1725,6901,0.0001449065352847,0.0001680389850445
1728 1727,6909,0.0001447387465624,0.0001680389850445
1730 1729,6917,0.0001445713459592,0.0001680389850445
1732 1731,6925,0.0001444043321299,0.0001680389850445
1734 1733,6933,0.0001442377037357,0.0001680389850445
1736 1735,6941,0.0001440714594438,0.0001680389850445
1738 1737,6949,0.0001439055979277,0.0001680389850445
1740 1739,6957,0.0001437401178668,0.0001680389850445
1742 1741,6965,0.0001435750179468,0.0001680389850445
1744 1743,6973,0.0001434102968593,0.0001680389850445
1746 1745,6981,0.0001432459533018,0.0001680389850445
1748 1747,6989,0.0001430819859779,0.0001680389850445
1750 1749,6997,0.0001429183935972,0.0001680389850445
1752 1751,7005,0.000142755174875,0.0001680389850445
1754 1753,7013,0.0001425923285327,0.0001680389850445
1756 1755,7021,0.0001424298532972,0.0001680389850445
1758 1757,7029,0.0001422677479015,0.0001680389850445
1760 1759,7037,0.0001421060110842,0.0001680389850445
1762 1761,7045,0.0001419446415897,0.0001680389850445
1764 1763,7053,0.0001417836381681,0.0001680389850445
1766 1765,7061,0.0001416229995751,0.0001680389850445
1768 1767,7069,0.000141462724572,0.0001680389850445
1770 1769,7077,0.0001413028119259,0.0001680389850445
1772 1771,7085,0.0001411432604093,0.0001680389850445
1774 1773,7093,0.0001409840688002,0.0001680389850445
1776 1775,7101,0.0001408252358822,0.0001680389850445
1778 1777,7109,0.0001406667604445,0.0001680389850445
1780 1779,7117,0.0001405086412814,0.0001680389850445
1782 1781,7125,0.0001403508771929,0.0001680389850445
1784 1783,7133,0.0001401934669844,0.0001680389850445
1786 1785,7141,0.0001400364094664,0.0001680389850445
1788 1787,7149,0.000139879703455,0.0001680389850445
1790 1789,7157,0.0001397233477714,0.0001680389850445
1792 1791,7165,0.0001395673412421,0.0001680389850445
1794 1793,7173,0.000139411682699,0.0001680389850445
1796 1795,7181,0.0001392563709789,0.0001680389850445
1798 1797,7189,0.0001391014049241,0.0001680389850445
1800 1799,7197,0.0001389467833819,0.0001680389850445
1802 1801,7205,0.0001387925052047,0.0001680389850445
1804 1803,7213,0.0001386385692499,0.0001680389850445
1806 1805,7221,0.0001384849743802,0.0001680389850445
1808 1807,7229,0.0001383317194632,0.0001680389850445
1810 1809,7237,0.0001381788033715,0.0001680389850445
1812 1811,7245,0.0001380262249827,0.0001680389850445
1814 1813,7253,0.0001378739831793,0.0001680389850445
1816 1815,7261,0.0001377220768489,0.0001680389850445
1818 1817,7269,0.0001375705048837,0.0001680389850445
1820 1819,7277,0.0001374192661811,0.0001680389850445
1822 1821,7285,0.0001372683596431,0.0001680389850445
1824 1823,7293,0.0001371177841766,0.0001680389850445
1826 1825,7301,0.0001369675386933,0.0001680389850445
1828 1827,7309,0.0001368176221097,0.0001680389850445
1830 1829,7317,0.000136668033347,0.0001680389850445
1832 1831,7325,0.000136518771331,0.0001680389850445
1834 1833,7333,0.0001363698349924,0.0001680389850445
1836 1835,7341,0.0001362212232665,0.0001680389850445
1838 1837,7349,0.0001360729350932,0.0001680389850445
1840 1839,7357,0.0001359249694168,0.0001680389850445
1842 1841,7365,0.0001357773251866,0.0001680389850445
1844 1843,7373,0.0001356300013563,0.0001680389850445
1846 1845,7381,0.0001354829968838,0.0001680389850445
1848 1847,7389,0.0001353363107321,0.0001680389850445
1850 1849,7397,0.0001351899418683,0.0001680389850445
1852 1851,7405,0.000135043889264,0.0001680389850445
1854 1853,7413,0.0001348981518953,0.0001680389850445
1856 1855,7421,0.0001347527287427,0.0001680389850445
1858 1857,7429,0.0001346076187912,0.0001680389850445
1860 1859,7437,0.0001344628210299,0.0001680389850445
1862 1861,7445,0.0001343183344526,0.0001680389850445
1864 1863,7453,0.0001341741580571,0.0001680389850445
1866 1865,7461,0.0001340302908457,0.0001680389850445
1868 1867,7469,0.0001338867318248,0.0001680389850445
1870 1869,7477,0.0001337434800053,0.0001680389850445
1872 1871,7485,0.0001336005344021,0.0001680389850445
1874 1873,7493,0.0001334578940344,0.0001680389850445
1876 1875,7501,0.0001333155579256,0.0001680389850445
1878 1877,7509,0.0001331735251032,0.0001680389850445
1880 1879,7517,0.0001330317945989,0.0001680389850445
1882 1881,7525,0.0001328903654485,0.0001680389850445
1884 1883,7533,0.0001327492366918,0.0001680389850445
1886 1885,7541,0.000132608407373,0.0001680389850445
1888 1887,7549,0.0001324678765399,0.0001680389850445
1890 1889,7557,0.0001323276432446,0.0001680389850445
1892 1891,7565,0.0001321877065432,0.0001680389850445
1894 1893,7573,0.0001320480654958,0.0001680389850445
1896 1895,7581,0.0001319087191663,0.0001680389850445
1898 1897,7589,0.0001317696666227,0.0001680389850445
1900 1899,7597,0.0001316309069369,0.0001680389850445
1902 1901,7605,0.0001314924391847,0.0001680389850445
1904 1903,7613,0.0001313542624458,0.0001680389850445
1906 1905,7621,0.0001312163758037,0.0001680389850445
1908 1907,7629,0.0001310787783457,0.0001680389850445
1910 1909,7637,0.0001309414691632,0.0001680389850445
1912 1911,7645,0.0001308044473512,0.0001680389850445
1914 1913,7653,0.0001306677120083,0.0001680389850445
1916 1915,7661,0.0001305312622373,0.0001680389850445
1918 1917,7669,0.0001303950971443,0.0001680389850445
1920 1919,7677,0.0001302592158395,0.0001680389850445
1922 1921,7685,0.0001301236174365,0.0001680389850445
1924 1923,7693,0.0001299883010529,0.0001680389850445
1926 1925,7701,0.0001298532658096,0.0001680389850445
1928 1927,7709,0.0001297185108314,0.0001680389850445
1930 1929,7717,0.0001295840352468,0.0001680389850445
1932 1931,7725,0.0001294498381877,0.0001680389850445
1934 1933,7733,0.0001293159187896,0.0001680389850445
1936 1935,7741,0.0001291822761917,0.0001680389850445
1938 1937,7749,0.0001290489095367,0.0001680389850445
1940 1939,7757,0.0001289158179708,0.0001680389850445
1942 1941,7765,0.0001287830006439,0.0001680389850445
1944 1943,7773,0.0001286504567091,0.0001680389850445
1946 1945,7781,0.0001285181853232,0.0001680389850445
1948 1947,7789,0.0001283861856464,0.0001680389850445
1950 1949,7797,0.0001282544568423,0.0001680389850445
1952 1951,7805,0.0001281229980781,0.0001680389850445
1954 1953,7813,0.0001279918085242,0.0001680389850445
1956 1955,7821,0.0001278608873545,0.0001680389850445
1958 1957,7829,0.0001277302337463,0.0001680389850445
1960 1959,7837,0.0001275998468801,0.0001680389850445
1962 1961,7845,0.00012746972594,0.0001680389850445
1964 1963,7853,0.0001273398701133,0.0001680389850445
1966 1965,7861,0.0001272102785905,0.0001680389850445
1968 1967,7869,0.0001270809505655,0.0001680389850445
1970 1969,7877,0.0001269518852354,0.0001680389850445
1972 1971,7885,0.0001268230818008,0.0001680389850445
1974 1973,7893,0.0001266945394653,0.0001680389850445
1976 1975,7901,0.0001265662574357,0.0001680389850445
1978 1977,7909,0.0001264382349222,0.0001680389850445
1980 1979,7917,0.000126310471138,0.0001680389850445
1982 1981,7925,0.0001261829652996,0.0001680389850445
1984 1983,7933,0.0001260557166267,0.0001680389850445
1986 1985,7941,0.000125928724342,0.0001680389850445
1988 1987,7949,0.0001258019876714,0.0001680389850445
1990 1989,7957,0.0001256755058439,0.0001680389850445
1992 1991,7965,0.0001255492780916,0.0001680389850445
1994 1993,7973,0.0001254233036498,0.0001680389850445
1996 1995,7981,0.0001252975817566,0.0001680389850445
1998 1997,7989,0.0001251721116535,0.0001680389850445
2000 1999,7997,0.0001250468925847,0.0001680389850445
2002 2001,8005,0.0001249219237976,0.0001680389850445
2004 2003,8013,0.0001247972045426,0.0001680389850445
2006 2005,8021,0.000124672734073,0.0001680389850445
2008 2007,8029,0.0001245485116452,0.0001680389850445
2010 2009,8037,0.0001244245365186,0.0001680389850445
2012 2011,8045,0.0001243008079552,0.0001680389850445
2014 2013,8053,0.0001241773252204,0.0001680389850445
2016 2015,8061,0.0001240540875821,0.0001680389850445
2018 2017,8069,0.0001239310943115,0.0001680389850445
2020 2019,8077,0.0001238083446824,0.0001680389850445
2022 2021,8085,0.0001236858379715,0.0001680389850445
2024 2023,8093,0.0001235635734585,0.0001680389850445
2026 2025,8101,0.0001234415504258,0.0001680389850445
2028 2027,8109,0.0001233197681588,0.0001680389850445
2030 2029,8117,0.0001231982259455,0.0001680389850445
2032 2031,8125,0.0001230769230769,0.0001680389850445
2034 2033,8133,0.0001229558588466,0.0001680389850445
2036 2035,8141,0.0001228350325512,0.0001680389850445
2038 2037,8149,0.0001227144434899,0.0001680389850445
2040 2039,8157,0.0001225940909648,0.0001680389850445
2042 2041,8165,0.0001224739742804,0.0001680389850445
2044 2043,8173,0.0001223540927444,0.0001680389850445
2046 2045,8181,0.0001222344456667,0.0001680389850445
2048 2047,8189,0.0001221150323604,0.0001680389850445
2050 2049,8197,0.000121995852141,0.0001680389850445
2052 2051,8205,0.0001218769043266,0.0001680389850445
2054 2053,8213,0.0001217581882381,0.0001680389850445
2056 2055,8221,0.0001216397031991,0.0001680389850445
2058 2057,8229,0.0001215214485356,0.0001680389850445
2060 2059,8237,0.0001214034235765,0.0001680389850445
2062 2061,8245,0.0001212856276531,0.0001680389850445


==> zipf_train_liprtve_si.csv <==
0 ,vocab_id,zipf_law,database_rank
2 1,5,0.2,0.506145251396648
4 3,13,0.0769230769230769,0.1592976855546688
6 5,21,0.0476190476190476,0.0842777334397446
8 7,29,0.0344827586206896,0.0633679169992019
10 9,37,0.027027027027027,0.0387869114126097
12 11,45,0.0222222222222222,0.0332003192338387
14 13,53,0.0188679245283018,0.0296887470071827
16 15,61,0.0163934426229508,0.0253790901835594
18 17,69,0.0144927536231884,0.0205905826017557
20 19,77,0.0129870129870129,0.0185155626496408
22 21,85,0.0117647058823529,0.0169193934557063
24 23,93,0.010752688172043,0.016121308858739
26 25,101,0.0099009900990099,0.0153232242617717
28 27,109,0.0091743119266055,0.0145251396648044
30 29,117,0.0085470085470085,0.0132482043096568
32 31,125,0.008,0.012290502793296
34 33,133,0.0075187969924812,0.0119712689545091
36 35,141,0.0070921985815602,0.0110135674381484
38 37,149,0.0067114093959731,0.0106943335993615
40 39,157,0.0063694267515923,0.0103750997605746
42 41,165,0.006060606060606,0.0100558659217877
44 43,173,0.0057803468208092,0.0095770151636073
46 45,181,0.005524861878453,0.0089385474860335
48 47,189,0.0052910052910052,0.0086193136472466
50 49,197,0.0050761421319796,0.0083000798084596
52 51,205,0.0048780487804878,0.0079808459696727
54 53,213,0.0046948356807511,0.0076616121308858
56 55,221,0.004524886877828,0.0075019952114924
58 57,229,0.0043668122270742,0.0073423782920989
60 59,237,0.0042194092827004,0.007023144453312
62 61,245,0.0040816326530612,0.0068635275339185
64 63,253,0.0039525691699604,0.0067039106145251
66 65,261,0.003831417624521,0.0065442936951316
68 67,269,0.0037174721189591,0.0063846767757382
70 69,277,0.003610108303249,0.0062250598563447
72 71,285,0.0035087719298245,0.0062250598563447
74 73,293,0.0034129692832764,0.0060654429369513
76 75,301,0.0033222591362126,0.0060654429369513
78 77,309,0.0032362459546925,0.0059058260175578
80 79,317,0.0031545741324921,0.0057462090981644
82 81,325,0.003076923076923,0.0055865921787709
84 83,333,0.003003003003003,0.005267358339984
86 85,341,0.002932551319648,0.005267358339984
88 87,349,0.0028653295128939,0.0051077414205905
90 89,357,0.0028011204481792,0.0049481245011971
92 91,365,0.0027397260273972,0.0049481245011971
94 93,373,0.002680965147453,0.0047885075818036
96 95,381,0.0026246719160104,0.0046288906624102
98 97,389,0.0025706940874035,0.0046288906624102
100 99,397,0.0025188916876574,0.0046288906624102
102 101,405,0.0024691358024691,0.0044692737430167
104 103,413,0.0024213075060532,0.0044692737430167
106 105,421,0.002375296912114,0.0043096568236233
108 107,429,0.0023310023310023,0.0043096568236233
110 109,437,0.0022883295194508,0.0043096568236233
112 111,445,0.0022471910112359,0.0041500399042298
114 113,453,0.0022075055187637,0.0041500399042298
116 115,461,0.0021691973969631,0.0041500399042298
118 117,469,0.0021321961620469,0.0039904229848363
120 119,477,0.0020964360587002,0.0039904229848363
122 121,485,0.002061855670103,0.0038308060654429
124 123,493,0.0020283975659229,0.0038308060654429
126 125,501,0.0019960079840319,0.0038308060654429
128 127,509,0.0019646365422396,0.0038308060654429
130 129,517,0.0019342359767891,0.0036711891460494
132 131,525,0.0019047619047619,0.0036711891460494
134 133,533,0.0018761726078799,0.0036711891460494
136 135,541,0.0018484288354898,0.003511572226656
138 137,549,0.0018214936247723,0.003511572226656
140 139,557,0.0017953321364452,0.003511572226656
142 141,565,0.0017699115044247,0.003511572226656
144 143,573,0.0017452006980802,0.0033519553072625
146 145,581,0.0017211703958691,0.0033519553072625
148 147,589,0.0016977928692699,0.0031923383878691
150 149,597,0.0016750418760469,0.0031923383878691
152 151,605,0.0016528925619834,0.0031923383878691
154 153,613,0.0016313213703099,0.0031923383878691
156 155,621,0.001610305958132,0.0030327214684756
158 157,629,0.0015898251192368,0.0030327214684756
160 159,637,0.0015698587127158,0.0030327214684756
162 161,645,0.0015503875968992,0.0030327214684756
164 163,653,0.001531393568147,0.0028731045490822
166 165,661,0.0015128593040847,0.0028731045490822
168 167,669,0.0014947683109118,0.0028731045490822
170 169,677,0.001477104874446,0.0028731045490822
172 171,685,0.0014598540145985,0.0028731045490822
174 173,693,0.0014430014430014,0.0028731045490822
176 175,701,0.0014265335235378,0.0027134876296887
178 177,709,0.001410437235543,0.0027134876296887
180 179,717,0.00139470013947,0.0027134876296887
182 181,725,0.0013793103448275,0.0027134876296887
184 183,733,0.0013642564802182,0.0027134876296887
186 185,741,0.0013495276653171,0.0027134876296887
188 187,749,0.0013351134846461,0.0025538707102952
190 189,757,0.0013210039630118,0.0025538707102952
192 191,765,0.0013071895424836,0.0025538707102952
194 193,773,0.001293661060802,0.0025538707102952
196 195,781,0.0012804097311139,0.0025538707102952
198 197,789,0.0012674271229404,0.0025538707102952
200 199,797,0.001254705144291,0.0025538707102952
202 201,805,0.0012422360248447,0.0023942537909018
204 203,813,0.001230012300123,0.0023942537909018
206 205,821,0.0012180267965895,0.0023942537909018
208 207,829,0.0012062726176115,0.0023942537909018
210 209,837,0.001194743130227,0.0022346368715083
212 211,845,0.0011834319526627,0.0022346368715083
214 213,853,0.0011723329425556,0.0022346368715083
216 215,861,0.0011614401858304,0.0022346368715083
218 217,869,0.001150747986191,0.0022346368715083
220 219,877,0.0011402508551881,0.0022346368715083
222 221,885,0.0011299435028248,0.0022346368715083
224 223,893,0.0011198208286674,0.0022346368715083
226 225,901,0.0011098779134295,0.0022346368715083
228 227,909,0.0011001100110011,0.0020750199521149
230 229,917,0.0010905125408942,0.0020750199521149
232 231,925,0.001081081081081,0.0020750199521149
234 233,933,0.0010718113612004,0.0020750199521149
236 235,941,0.0010626992561105,0.0020750199521149
238 237,949,0.0010537407797681,0.0020750199521149
240 239,957,0.0010449320794148,0.0020750199521149
242 241,965,0.0010362694300518,0.0020750199521149
244 243,973,0.001027749229188,0.0019154030327214
246 245,981,0.001019367991845,0.0019154030327214
248 247,989,0.0010111223458038,0.0019154030327214
250 249,997,0.0010030090270812,0.0019154030327214
252 251,1005,0.0009950248756218,0.0019154030327214
254 253,1013,0.0009871668311944,0.0019154030327214
256 255,1021,0.0009794319294809,0.0019154030327214
258 257,1029,0.0009718172983479,0.0019154030327214
260 259,1037,0.0009643201542912,0.0019154030327214
262 261,1045,0.000956937799043,0.0019154030327214
264 263,1053,0.0009496676163342,0.0019154030327214
266 265,1061,0.000942507068803,0.001755786113328
268 267,1069,0.000935453695042,0.001755786113328
270 269,1077,0.000928505106778,0.001755786113328
272 271,1085,0.0009216589861751,0.001755786113328
274 273,1093,0.000914913083257,0.001755786113328
276 275,1101,0.0009082652134423,0.001755786113328
278 277,1109,0.0009017132551848,0.001755786113328
280 279,1117,0.000895255147717,0.001755786113328
282 281,1125,0.0008888888888888,0.001755786113328
284 283,1133,0.0008826125330979,0.001755786113328
286 285,1141,0.0008764241893076,0.001755786113328
288 287,1149,0.000870322019147,0.001755786113328
290 289,1157,0.0008643042350907,0.0015961691939345
292 291,1165,0.0008583690987124,0.0015961691939345
294 293,1173,0.000852514919011,0.0015961691939345
296 295,1181,0.0008467400508044,0.0015961691939345
298 297,1189,0.0008410428931875,0.0015961691939345
300 299,1197,0.0008354218880534,0.0015961691939345
302 301,1205,0.0008298755186721,0.0015961691939345
304 303,1213,0.0008244023083264,0.0015961691939345
306 305,1221,0.0008190008190008,0.0015961691939345
308 307,1229,0.000813669650122,0.0015961691939345
310 309,1237,0.0008084074373484,0.0015961691939345
312 311,1245,0.0008032128514056,0.0015961691939345
314 313,1253,0.0007980845969672,0.0015961691939345
316 315,1261,0.0007930214115781,0.0015961691939345
318 317,1269,0.0007880220646178,0.0015961691939345
320 319,1277,0.0007830853563038,0.0014365522745411
322 321,1285,0.0007782101167315,0.0014365522745411
324 323,1293,0.0007733952049497,0.0014365522745411
326 325,1301,0.0007686395080707,0.0014365522745411
328 327,1309,0.0007639419404125,0.0014365522745411
330 329,1317,0.0007593014426727,0.0014365522745411
332 331,1325,0.000754716981132,0.0014365522745411
334 333,1333,0.0007501875468867,0.0014365522745411
336 335,1341,0.0007457121551081,0.0014365522745411
338 337,1349,0.0007412898443291,0.0014365522745411
340 339,1357,0.0007369196757553,0.0014365522745411
342 341,1365,0.0007326007326007,0.0014365522745411
344 343,1373,0.0007283321194464,0.0014365522745411
346 345,1381,0.000724112961622,0.0014365522745411
348 347,1389,0.0007199424046076,0.0014365522745411
350 349,1397,0.0007158196134574,0.0014365522745411
352 351,1405,0.0007117437722419,0.0014365522745411
354 353,1413,0.0007077140835102,0.0012769353551476
356 355,1421,0.0007037297677691,0.0012769353551476
358 357,1429,0.0006997900629811,0.0012769353551476
360 359,1437,0.0006958942240779,0.0012769353551476
362 361,1445,0.0006920415224913,0.0012769353551476
364 363,1453,0.0006882312456985,0.0012769353551476
366 365,1461,0.000684462696783,0.0012769353551476
368 367,1469,0.0006807351940095,0.0012769353551476
370 369,1477,0.0006770480704129,0.0012769353551476
372 371,1485,0.0006734006734006,0.0012769353551476
374 373,1493,0.000669792364367,0.0012769353551476
376 375,1501,0.0006662225183211,0.0012769353551476
378 377,1509,0.0006626905235255,0.0012769353551476
380 379,1517,0.000659195781147,0.0012769353551476
382 381,1525,0.000655737704918,0.0012769353551476
384 383,1533,0.0006523157208088,0.0012769353551476
386 385,1541,0.0006489292667099,0.0012769353551476
388 387,1549,0.0006455777921239,0.0012769353551476
390 389,1557,0.0006422607578676,0.0012769353551476
392 391,1565,0.0006389776357827,0.0012769353551476
394 393,1573,0.0006357279084551,0.0011173184357541
396 395,1581,0.0006325110689437,0.0011173184357541
398 397,1589,0.000629326620516,0.0011173184357541
400 399,1597,0.0006261740763932,0.0011173184357541
402 401,1605,0.0006230529595015,0.0011173184357541
404 403,1613,0.0006199628022318,0.0011173184357541
406 405,1621,0.000616903146206,0.0011173184357541
408 407,1629,0.0006138735420503,0.0011173184357541
410 409,1637,0.0006108735491753,0.0011173184357541
412 411,1645,0.0006079027355623,0.0011173184357541
414 413,1653,0.0006049606775559,0.0011173184357541
416 415,1661,0.0006020469596628,0.0011173184357541
418 417,1669,0.0005991611743559,0.0011173184357541
420 419,1677,0.0005963029218843,0.0011173184357541
422 421,1685,0.000593471810089,0.0011173184357541
424 423,1693,0.0005906674542232,0.0011173184357541
426 425,1701,0.0005878894767783,0.0011173184357541
428 427,1709,0.0005851375073142,0.0011173184357541
430 429,1717,0.0005824111822947,0.0011173184357541
432 431,1725,0.0005797101449275,0.0011173184357541
434 433,1733,0.0005770340450086,0.0011173184357541
436 435,1741,0.0005743825387708,0.0011173184357541
438 437,1749,0.0005717552887364,0.0011173184357541
440 439,1757,0.0005691519635742,0.0011173184357541
442 441,1765,0.0005665722379603,0.0011173184357541
444 443,1773,0.0005640157924421,0.0011173184357541
446 445,1781,0.0005614823133071,0.0011173184357541
448 447,1789,0.0005589714924538,0.0011173184357541
450 449,1797,0.0005564830272676,0.0009577015163607
452 451,1805,0.0005540166204986,0.0009577015163607
454 453,1813,0.0005515719801434,0.0009577015163607
456 455,1821,0.00054914881933,0.0009577015163607
458 457,1829,0.0005467468562055,0.0009577015163607
460 459,1837,0.0005443658138268,0.0009577015163607
462 461,1845,0.0005420054200542,0.0009577015163607
464 463,1853,0.0005396654074473,0.0009577015163607
466 465,1861,0.0005373455131649,0.0009577015163607
468 467,1869,0.0005350454788657,0.0009577015163607
470 469,1877,0.0005327650506126,0.0009577015163607
472 471,1885,0.0005305039787798,0.0009577015163607
474 473,1893,0.0005282620179609,0.0009577015163607
476 475,1901,0.0005260389268805,0.0009577015163607
478 477,1909,0.000523834468308,0.0009577015163607
480 479,1917,0.0005216484089723,0.0009577015163607
482 481,1925,0.0005194805194805,0.0009577015163607
484 483,1933,0.0005173305742369,0.0009577015163607
486 485,1941,0.0005151983513652,0.0009577015163607
488 487,1949,0.0005130836326321,0.0009577015163607
490 489,1957,0.0005109862033725,0.0009577015163607
492 491,1965,0.0005089058524173,0.0009577015163607
494 493,1973,0.0005068423720223,0.0009577015163607
496 495,1981,0.000504795557799,0.0009577015163607
498 497,1989,0.0005027652086475,0.0009577015163607
500 499,1997,0.00050075112669,0.0009577015163607
502 501,2005,0.0004987531172069,0.0009577015163607
504 503,2013,0.0004967709885742,0.0009577015163607
506 505,2021,0.0004948045522018,0.0009577015163607
508 507,2029,0.0004928536224741,0.0009577015163607
510 509,2037,0.0004909180166912,0.0009577015163607
512 511,2045,0.0004889975550122,0.0009577015163607
514 513,2053,0.0004870920603994,0.0009577015163607
516 515,2061,0.0004852013585638,0.0009577015163607
518 517,2069,0.000483325277912,0.0007980845969672
520 519,2077,0.0004814636494944,0.0007980845969672
522 521,2085,0.0004796163069544,0.0007980845969672
524 523,2093,0.0004777830864787,0.0007980845969672
526 525,2101,0.0004759638267491,0.0007980845969672
528 527,2109,0.0004741583688952,0.0007980845969672
530 529,2117,0.0004723665564478,0.0007980845969672
532 531,2125,0.0004705882352941,0.0007980845969672
534 533,2133,0.0004688232536333,0.0007980845969672
536 535,2141,0.0004670714619336,0.0007980845969672
538 537,2149,0.0004653327128897,0.0007980845969672
540 539,2157,0.0004636068613815,0.0007980845969672
542 541,2165,0.0004618937644341,0.0007980845969672
544 543,2173,0.000460193281178,0.0007980845969672
546 545,2181,0.0004585052728106,0.0007980845969672
548 547,2189,0.0004568296025582,0.0007980845969672
550 549,2197,0.0004551661356395,0.0007980845969672
552 551,2205,0.000453514739229,0.0007980845969672
554 553,2213,0.000451875282422,0.0007980845969672
556 555,2221,0.0004502476361999,0.0007980845969672
558 557,2229,0.0004486316733961,0.0007980845969672
560 559,2237,0.0004470272686633,0.0007980845969672
562 561,2245,0.0004454342984409,0.0007980845969672
564 563,2253,0.0004438526409232,0.0007980845969672
566 565,2261,0.0004422821760283,0.0007980845969672
568 567,2269,0.000440722785368,0.0007980845969672
570 569,2277,0.0004391743522178,0.0007980845969672
572 571,2285,0.0004376367614879,0.0007980845969672
574 573,2293,0.0004361098996947,0.0007980845969672
576 575,2301,0.0004345936549326,0.0007980845969672
578 577,2309,0.0004330879168471,0.0007980845969672
580 579,2317,0.0004315925766076,0.0007980845969672
582 581,2325,0.0004301075268817,0.0007980845969672
584 583,2333,0.0004286326618088,0.0007980845969672
586 585,2341,0.0004271678769756,0.0007980845969672
588 587,2349,0.0004257130693912,0.0007980845969672
590 589,2357,0.0004242681374628,0.0007980845969672
592 591,2365,0.0004228329809725,0.0007980845969672
594 593,2373,0.0004214075010535,0.0007980845969672
596 595,2381,0.0004199916001679,0.0007980845969672
598 597,2389,0.0004185851820845,0.0007980845969672
600 599,2397,0.0004171881518564,0.0007980845969672
602 601,2405,0.0004158004158004,0.0007980845969672
604 603,2413,0.0004144218814753,0.0007980845969672
606 605,2421,0.0004130524576621,0.0007980845969672
608 607,2429,0.0004116920543433,0.0007980845969672
610 609,2437,0.0004103405826836,0.0007980845969672
612 611,2445,0.0004089979550102,0.0007980845969672
614 613,2453,0.0004076640847941,0.0007980845969672
616 615,2461,0.0004063388866314,0.0007980845969672
618 617,2469,0.0004050222762251,0.0006384676775738
620 619,2477,0.0004037141703673,0.0006384676775738
622 621,2485,0.0004024144869215,0.0006384676775738
624 623,2493,0.0004011231448054,0.0006384676775738
626 625,2501,0.0003998400639744,0.0006384676775738
628 627,2509,0.0003985651654045,0.0006384676775738
630 629,2517,0.0003972983710766,0.0006384676775738
632 631,2525,0.0003960396039603,0.0006384676775738
634 633,2533,0.0003947887879984,0.0006384676775738
636 635,2541,0.0003935458480913,0.0006384676775738
638 637,2549,0.0003923107100823,0.0006384676775738
640 639,2557,0.000391083300743,0.0006384676775738
642 641,2565,0.0003898635477582,0.0006384676775738
644 643,2573,0.0003886513797123,0.0006384676775738
646 645,2581,0.0003874467260751,0.0006384676775738
648 647,2589,0.0003862495171881,0.0006384676775738
650 649,2597,0.000385059684251,0.0006384676775738
652 651,2605,0.000383877159309,0.0006384676775738
654 653,2613,0.0003827018752391,0.0006384676775738
656 655,2621,0.0003815337657382,0.0006384676775738
658 657,2629,0.00038037276531,0.0006384676775738
660 659,2637,0.0003792188092529,0.0006384676775738
662 661,2645,0.0003780718336483,0.0006384676775738
664 663,2653,0.0003769317753486,0.0006384676775738
666 665,2661,0.0003757985719654,0.0006384676775738
668 667,2669,0.0003746721618583,0.0006384676775738
670 669,2677,0.000373552484124,0.0006384676775738
672 671,2685,0.0003724394785847,0.0006384676775738
674 673,2693,0.0003713330857779,0.0006384676775738
676 675,2701,0.0003702332469455,0.0006384676775738
678 677,2709,0.0003691399040236,0.0006384676775738
680 679,2717,0.0003680529996319,0.0006384676775738
682 681,2725,0.0003669724770642,0.0006384676775738
684 683,2733,0.000365898280278,0.0006384676775738
686 685,2741,0.0003648303538854,0.0006384676775738
688 687,2749,0.0003637686431429,0.0006384676775738
690 689,2757,0.0003627130939426,0.0006384676775738
692 691,2765,0.0003616636528028,0.0006384676775738
694 693,2773,0.0003606202668589,0.0006384676775738
696 695,2781,0.0003595828838547,0.0006384676775738
698 697,2789,0.0003585514521333,0.0006384676775738
700 699,2797,0.0003575259206292,0.0006384676775738
702 701,2805,0.0003565062388591,0.0006384676775738
704 703,2813,0.0003554923569143,0.0006384676775738
706 705,2821,0.0003544842254519,0.0006384676775738
708 707,2829,0.0003534817956875,0.0006384676775738
710 709,2837,0.0003524850193866,0.0006384676775738
712 711,2845,0.0003514938488576,0.0006384676775738
714 713,2853,0.0003505082369435,0.0006384676775738
716 715,2861,0.000349528137015,0.0006384676775738
718 717,2869,0.0003485535029627,0.0006384676775738
720 719,2877,0.0003475842891901,0.0006384676775738
722 721,2885,0.0003466204506065,0.0006384676775738
724 723,2893,0.0003456619426201,0.0006384676775738
726 725,2901,0.0003447087211306,0.0006384676775738
728 727,2909,0.0003437607425232,0.0006384676775738
730 729,2917,0.0003428179636612,0.0006384676775738
732 731,2925,0.0003418803418803,0.0006384676775738
734 733,2933,0.0003409478349812,0.0006384676775738
736 735,2941,0.000340020401224,0.0006384676775738
738 737,2949,0.0003390979993218,0.0006384676775738
740 739,2957,0.0003381805884342,0.0006384676775738
742 741,2965,0.0003372681281618,0.0006384676775738
744 743,2973,0.0003363605785401,0.0006384676775738
746 745,2981,0.0003354579000335,0.0006384676775738
748 747,2989,0.0003345600535296,0.0006384676775738
750 749,2997,0.0003336670003336,0.0006384676775738
752 751,3005,0.000332778702163,0.0006384676775738
754 753,3013,0.0003318951211417,0.0006384676775738
756 755,3021,0.0003310162197947,0.0006384676775738
758 757,3029,0.0003301419610432,0.0004788507581803
760 759,3037,0.0003292723081988,0.0004788507581803
762 761,3045,0.0003284072249589,0.0004788507581803
764 763,3053,0.0003275466754012,0.0004788507581803
766 765,3061,0.000326690623979,0.0004788507581803
768 767,3069,0.0003258390355164,0.0004788507581803
770 769,3077,0.0003249918752031,0.0004788507581803
772 771,3085,0.0003241491085899,0.0004788507581803
774 773,3093,0.0003233107015842,0.0004788507581803
776 775,3101,0.000322476620445,0.0004788507581803
778 777,3109,0.0003216468317787,0.0004788507581803
780 779,3117,0.0003208213025344,0.0004788507581803
782 781,3125,0.00032,0.0004788507581803
784 783,3133,0.0003191828917969,0.0004788507581803
786 785,3141,0.0003183699458771,0.0004788507581803
788 787,3149,0.0003175611305176,0.0004788507581803
790 789,3157,0.0003167564143173,0.0004788507581803
792 791,3165,0.0003159557661927,0.0004788507581803
794 793,3173,0.0003151591553734,0.0004788507581803
796 795,3181,0.0003143665513989,0.0004788507581803
798 797,3189,0.0003135779241141,0.0004788507581803
800 799,3197,0.0003127932436659,0.0004788507581803
802 801,3205,0.0003120124804992,0.0004788507581803
804 803,3213,0.0003112356053532,0.0004788507581803
806 805,3221,0.0003104625892579,0.0004788507581803
808 807,3229,0.0003096934035305,0.0004788507581803
810 809,3237,0.0003089280197713,0.0004788507581803
812 811,3245,0.0003081664098613,0.0004788507581803
814 813,3253,0.0003074085459575,0.0004788507581803
816 815,3261,0.0003066544004906,0.0004788507581803
818 817,3269,0.0003059039461609,0.0004788507581803
820 819,3277,0.0003051571559353,0.0004788507581803
822 821,3285,0.0003044140030441,0.0004788507581803
824 823,3293,0.0003036744609778,0.0004788507581803
826 825,3301,0.0003029385034837,0.0004788507581803
828 827,3309,0.0003022061045633,0.0004788507581803
830 829,3317,0.0003014772384684,0.0004788507581803
832 831,3325,0.0003007518796992,0.0004788507581803
834 833,3333,0.0003000300030003,0.0004788507581803
836 835,3341,0.0002993115833582,0.0004788507581803
838 837,3349,0.0002985965959988,0.0004788507581803
840 839,3357,0.0002978850163836,0.0004788507581803
842 841,3365,0.000297176820208,0.0004788507581803
844 843,3373,0.0002964719833975,0.0004788507581803
846 845,3381,0.0002957704821058,0.0004788507581803
848 847,3389,0.0002950722927117,0.0004788507581803
850 849,3397,0.0002943773918163,0.0004788507581803
852 851,3405,0.0002936857562408,0.0004788507581803
854 853,3413,0.0002929973630237,0.0004788507581803
856 855,3421,0.0002923121894182,0.0004788507581803
858 857,3429,0.00029163021289,0.0004788507581803
860 859,3437,0.0002909514111143,0.0004788507581803
862 861,3445,0.0002902757619738,0.0004788507581803
864 863,3453,0.0002896032435563,0.0004788507581803
866 865,3461,0.0002889338341519,0.0004788507581803
868 867,3469,0.0002882675122513,0.0004788507581803
870 869,3477,0.0002876042565429,0.0004788507581803
872 871,3485,0.000286944045911,0.0004788507581803
874 873,3493,0.0002862868594331,0.0004788507581803
876 875,3501,0.0002856326763781,0.0004788507581803
878 877,3509,0.000284981476204,0.0004788507581803
880 879,3517,0.0002843332385555,0.0004788507581803
882 881,3525,0.0002836879432624,0.0004788507581803
884 883,3533,0.0002830455703368,0.0004788507581803
886 885,3541,0.0002824060999717,0.0004788507581803
888 887,3549,0.0002817695125387,0.0004788507581803
890 889,3557,0.0002811357885858,0.0004788507581803
892 891,3565,0.0002805049088359,0.0004788507581803
894 893,3573,0.0002798768541841,0.0004788507581803
896 895,3581,0.0002792516056967,0.0004788507581803
898 897,3589,0.0002786291446085,0.0004788507581803
900 899,3597,0.0002780094523213,0.0004788507581803
902 901,3605,0.0002773925104022,0.0004788507581803
904 903,3613,0.0002767783005812,0.0004788507581803
906 905,3621,0.00027616680475,0.0004788507581803
908 907,3629,0.00027555800496,0.0004788507581803
910 909,3637,0.0002749518834204,0.0004788507581803
912 911,3645,0.0002743484224965,0.0004788507581803
914 913,3653,0.0002737476047084,0.0004788507581803
916 915,3661,0.0002731494127287,0.0004788507581803
918 917,3669,0.0002725538293813,0.0004788507581803
920 919,3677,0.0002719608376393,0.0004788507581803
922 921,3685,0.0002713704206241,0.0004788507581803
924 923,3693,0.000270782561603,0.0004788507581803
926 925,3701,0.0002701972439881,0.0004788507581803
928 927,3709,0.0002696144513345,0.0004788507581803
930 929,3717,0.0002690341673392,0.0004788507581803
932 931,3725,0.0002684563758389,0.0004788507581803
934 933,3733,0.000267881060809,0.0004788507581803
936 935,3741,0.0002673082063619,0.0004788507581803
938 937,3749,0.0002667377967457,0.0004788507581803
940 939,3757,0.0002661698163428,0.0004788507581803
942 941,3765,0.0002656042496679,0.0004788507581803
944 943,3773,0.0002650410813676,0.0004788507581803
946 945,3781,0.0002644802962179,0.0004788507581803
948 947,3789,0.0002639218791237,0.0004788507581803
950 949,3797,0.0002633658151171,0.0004788507581803
952 951,3805,0.0002628120893561,0.0004788507581803
954 953,3813,0.000262260687123,0.0004788507581803
956 955,3821,0.0002617115938236,0.0004788507581803
958 957,3829,0.0002611647949856,0.0004788507581803
960 959,3837,0.0002606202762574,0.0004788507581803
962 961,3845,0.000260078023407,0.0004788507581803
964 963,3853,0.0002595380223202,0.0004788507581803
966 965,3861,0.0002590002590002,0.0004788507581803
968 967,3869,0.0002584647195657,0.0004788507581803
970 969,3877,0.0002579313902501,0.0004788507581803
972 971,3885,0.0002574002574002,0.0004788507581803
974 973,3893,0.0002568713074749,0.0003192338387869
976 975,3901,0.0002563445270443,0.0003192338387869
978 977,3909,0.0002558199027884,0.0003192338387869
980 979,3917,0.000255297421496,0.0003192338387869
982 981,3925,0.0002547770700636,0.0003192338387869
984 983,3933,0.0002542588354945,0.0003192338387869
986 985,3941,0.0002537427048972,0.0003192338387869
988 987,3949,0.0002532286654849,0.0003192338387869
990 989,3957,0.0002527167045741,0.0003192338387869
992 991,3965,0.0002522068095838,0.0003192338387869
994 993,3973,0.0002516989680342,0.0003192338387869
996 995,3981,0.0002511931675458,0.0003192338387869
998 997,3989,0.0002506893958385,0.0003192338387869
1000 999,3997,0.0002501876407305,0.0003192338387869
1002 1001,4005,0.0002496878901373,0.0003192338387869
1004 1003,4013,0.0002491901320707,0.0003192338387869
1006 1005,4021,0.0002486943546381,0.0003192338387869
1008 1007,4029,0.0002482005460412,0.0003192338387869
1010 1009,4037,0.0002477086945751,0.0003192338387869
1012 1011,4045,0.0002472187886279,0.0003192338387869
1014 1013,4053,0.000246730816679,0.0003192338387869
1016 1015,4061,0.0002462447672986,0.0003192338387869
1018 1017,4069,0.0002457606291472,0.0003192338387869
1020 1019,4077,0.0002452783909737,0.0003192338387869
1022 1021,4085,0.0002447980416156,0.0003192338387869
1024 1023,4093,0.0002443195699975,0.0003192338387869
1026 1025,4101,0.0002438429651304,0.0003192338387869
1028 1027,4109,0.0002433682161109,0.0003192338387869
1030 1029,4117,0.0002428953121204,0.0003192338387869
1032 1031,4125,0.0002424242424242,0.0003192338387869
1034 1033,4133,0.0002419549963706,0.0003192338387869
1036 1035,4141,0.0002414875633904,0.0003192338387869
1038 1037,4149,0.0002410219329959,0.0003192338387869
1040 1039,4157,0.0002405580947798,0.0003192338387869
1042 1041,4165,0.0002400960384153,0.0003192338387869
1044 1043,4173,0.0002396357536544,0.0003192338387869
1046 1045,4181,0.0002391772303276,0.0003192338387869
1048 1047,4189,0.0002387204583432,0.0003192338387869
1050 1049,4197,0.0002382654276864,0.0003192338387869
1052 1051,4205,0.0002378121284185,0.0003192338387869
1054 1053,4213,0.0002373605506764,0.0003192338387869
1056 1055,4221,0.0002369106846718,0.0003192338387869
1058 1057,4229,0.0002364625206904,0.0003192338387869
1060 1059,4237,0.0002360160490913,0.0003192338387869
1062 1061,4245,0.0002355712603062,0.0003192338387869
1064 1063,4253,0.0002351281448389,0.0003192338387869
1066 1065,4261,0.0002346866932644,0.0003192338387869
1068 1067,4269,0.0002342468962286,0.0003192338387869
1070 1069,4277,0.000233808744447,0.0003192338387869
1072 1071,4285,0.0002333722287047,0.0003192338387869
1074 1073,4293,0.0002329373398555,0.0003192338387869
1076 1075,4301,0.0002325040688212,0.0003192338387869
1078 1077,4309,0.0002320724065908,0.0003192338387869
1080 1079,4317,0.0002316423442205,0.0003192338387869
1082 1081,4325,0.0002312138728323,0.0003192338387869
1084 1083,4333,0.0002307869836141,0.0003192338387869
1086 1085,4341,0.0002303616678184,0.0003192338387869
1088 1087,4349,0.0002299379167624,0.0003192338387869
1090 1089,4357,0.0002295157218269,0.0003192338387869
1092 1091,4365,0.0002290950744558,0.0003192338387869
1094 1093,4373,0.0002286759661559,0.0003192338387869
1096 1095,4381,0.0002282583884957,0.0003192338387869
1098 1097,4389,0.0002278423331054,0.0003192338387869
1100 1099,4397,0.0002274277916761,0.0003192338387869
1102 1101,4405,0.0002270147559591,0.0003192338387869
1104 1103,4413,0.0002266032177656,0.0003192338387869
1106 1105,4421,0.0002261931689662,0.0003192338387869
1108 1107,4429,0.0002257846014901,0.0003192338387869
1110 1109,4437,0.0002253775073247,0.0003192338387869
1112 1111,4445,0.0002249718785151,0.0003192338387869
1114 1113,4453,0.0002245677071637,0.0003192338387869
1116 1115,4461,0.0002241649854292,0.0003192338387869
1118 1117,4469,0.0002237637055269,0.0003192338387869
1120 1119,4477,0.0002233638597274,0.0003192338387869
1122 1121,4485,0.0002229654403567,0.0003192338387869
1124 1123,4493,0.0002225684397952,0.0003192338387869
1126 1125,4501,0.0002221728504776,0.0003192338387869
1128 1127,4509,0.0002217786648924,0.0003192338387869
1130 1129,4517,0.0002213858755811,0.0003192338387869
1132 1131,4525,0.0002209944751381,0.0003192338387869
1134 1133,4533,0.00022060445621,0.0003192338387869
1136 1135,4541,0.0002202158114952,0.0003192338387869
1138 1137,4549,0.0002198285337436,0.0003192338387869
1140 1139,4557,0.0002194426157559,0.0003192338387869
1142 1141,4565,0.0002190580503833,0.0003192338387869
1144 1143,4573,0.000218674830527,0.0003192338387869
1146 1145,4581,0.0002182929491377,0.0003192338387869
1148 1147,4589,0.0002179123992155,0.0003192338387869
1150 1149,4597,0.000217533173809,0.0003192338387869
1152 1151,4605,0.0002171552660152,0.0003192338387869
1154 1153,4613,0.0002167786689789,0.0003192338387869
1156 1155,4621,0.0002164033758926,0.0003192338387869
1158 1157,4629,0.0002160293799956,0.0003192338387869
1160 1159,4637,0.000215656674574,0.0003192338387869
1162 1161,4645,0.0002152852529601,0.0003192338387869
1164 1163,4653,0.0002149151085321,0.0003192338387869
1166 1165,4661,0.0002145462347135,0.0003192338387869
1168 1167,4669,0.0002141786249732,0.0003192338387869
1170 1169,4677,0.0002138122728244,0.0003192338387869
1172 1171,4685,0.0002134471718249,0.0003192338387869
1174 1173,4693,0.0002130833155763,0.0003192338387869
1176 1175,4701,0.0002127206977238,0.0003192338387869
1178 1177,4709,0.0002123593119558,0.0003192338387869
1180 1179,4717,0.0002119991520033,0.0003192338387869
1182 1181,4725,0.0002116402116402,0.0003192338387869
1184 1183,4733,0.000211282484682,0.0003192338387869
1186 1185,4741,0.0002109259649862,0.0003192338387869
1188 1187,4749,0.0002105706464518,0.0003192338387869
1190 1189,4757,0.0002102165230187,0.0003192338387869
1192 1191,4765,0.0002098635886673,0.0003192338387869
1194 1193,4773,0.0002095118374188,0.0003192338387869
1196 1195,4781,0.000209161263334,0.0003192338387869
1198 1197,4789,0.0002088118605136,0.0003192338387869
1200 1199,4797,0.0002084636230977,0.0003192338387869
1202 1201,4805,0.0002081165452653,0.0003192338387869
1204 1203,4813,0.0002077706212341,0.0003192338387869
1206 1205,4821,0.0002074258452603,0.0003192338387869
1208 1207,4829,0.000207082211638,0.0003192338387869
1210 1209,4837,0.0002067397146991,0.0003192338387869
1212 1211,4845,0.0002063983488132,0.0003192338387869
1214 1213,4853,0.0002060581083865,0.0003192338387869
1216 1215,4861,0.0002057189878625,0.0003192338387869
1218 1217,4869,0.000205380981721,0.0003192338387869
1220 1219,4877,0.0002050440844781,0.0003192338387869
1222 1221,4885,0.0002047082906857,0.0003192338387869
1224 1223,4893,0.0002043735949315,0.0003192338387869
1226 1225,4901,0.0002040399918384,0.0003192338387869
1228 1227,4909,0.0002037074760643,0.0003192338387869
1230 1229,4917,0.0002033760423022,0.0003192338387869
1232 1231,4925,0.0002030456852791,0.0003192338387869
1234 1233,4933,0.0002027163997567,0.0003192338387869
1236 1235,4941,0.0002023881805302,0.0003192338387869
1238 1237,4949,0.0002020610224287,0.0003192338387869
1240 1239,4957,0.0002017349203147,0.0003192338387869
1242 1241,4965,0.0002014098690835,0.0003192338387869
1244 1243,4973,0.0002010858636637,0.0003192338387869
1246 1245,4981,0.0002007628990162,0.0003192338387869
1248 1247,4989,0.0002004409701342,0.0003192338387869
1250 1249,4997,0.0002001200720432,0.0003192338387869
1252 1251,5005,0.0001998001998001,0.0003192338387869
1254 1253,5013,0.0001994813484939,0.0003192338387869
1256 1255,5021,0.0001991635132443,0.0003192338387869
1258 1257,5029,0.0001988466892026,0.0003192338387869
1260 1259,5037,0.0001985308715505,0.0003192338387869
1262 1261,5045,0.0001982160555004,0.0003192338387869
1264 1263,5053,0.0001979022362952,0.0003192338387869
1266 1265,5061,0.0001975894092076,0.0003192338387869
1268 1267,5069,0.0001972775695403,0.0003192338387869
1270 1269,5077,0.0001969667126255,0.0003192338387869
1272 1271,5085,0.0001966568338249,0.0003192338387869
1274 1273,5093,0.0001963479285293,0.0003192338387869
1276 1275,5101,0.0001960399921584,0.0003192338387869
1278 1277,5109,0.0001957330201605,0.0003192338387869
1280 1279,5117,0.0001954270080125,0.0003192338387869
1282 1281,5125,0.0001951219512195,0.0003192338387869
1284 1283,5133,0.0001948178453146,0.0003192338387869
1286 1285,5141,0.0001945146858587,0.0003192338387869
1288 1287,5149,0.0001942124684404,0.0003192338387869
1290 1289,5157,0.0001939111886755,0.0003192338387869
1292 1291,5165,0.0001936108422071,0.0003192338387869
1294 1293,5173,0.0001933114247052,0.0003192338387869
1296 1295,5181,0.0001930129318664,0.0003192338387869
1298 1297,5189,0.0001927153594141,0.0003192338387869
1300 1299,5197,0.0001924187030979,0.0003192338387869
1302 1301,5205,0.0001921229586935,0.0003192338387869
1304 1303,5213,0.0001918281220026,0.0003192338387869
1306 1305,5221,0.0001915341888527,0.0003192338387869
1308 1307,5229,0.0001912411550965,0.0003192338387869
1310 1309,5237,0.0001909490166125,0.0003192338387869
1312 1311,5245,0.000190657769304,0.0003192338387869
1314 1313,5253,0.0001903674090995,0.0003192338387869
1316 1315,5261,0.0001900779319521,0.0003192338387869
1318 1317,5269,0.0001897893338394,0.0001596169193934
1320 1319,5277,0.0001895016107636,0.0001596169193934
1322 1321,5285,0.0001892147587511,0.0001596169193934
1324 1323,5293,0.0001889287738522,0.0001596169193934
1326 1325,5301,0.0001886436521411,0.0001596169193934
1328 1327,5309,0.0001883593897155,0.0001596169193934
1330 1329,5317,0.000188075982697,0.0001596169193934
1332 1331,5325,0.00018779342723,0.0001596169193934
1334 1333,5333,0.0001875117194824,0.0001596169193934
1336 1335,5341,0.000187230855645,0.0001596169193934
1338 1337,5349,0.0001869508319312,0.0001596169193934
1340 1339,5357,0.0001866716445771,0.0001596169193934
1342 1341,5365,0.0001863932898415,0.0001596169193934
1344 1343,5373,0.0001861157640052,0.0001596169193934
1346 1345,5381,0.0001858390633711,0.0001596169193934
1348 1347,5389,0.0001855631842642,0.0001596169193934
1350 1349,5397,0.0001852881230313,0.0001596169193934
1352 1351,5405,0.0001850138760407,0.0001596169193934
1354 1353,5413,0.0001847404396822,0.0001596169193934
1356 1355,5421,0.000184467810367,0.0001596169193934
1358 1357,5429,0.0001841959845275,0.0001596169193934
1360 1359,5437,0.0001839249586168,0.0001596169193934
1362 1361,5445,0.0001836547291092,0.0001596169193934
1364 1363,5453,0.0001833852924995,0.0001596169193934
1366 1365,5461,0.000183116645303,0.0001596169193934
1368 1367,5469,0.0001828487840555,0.0001596169193934
1370 1369,5477,0.0001825817053131,0.0001596169193934
1372 1371,5485,0.0001823154056517,0.0001596169193934
1374 1373,5493,0.0001820498816675,0.0001596169193934
1376 1375,5501,0.0001817851299763,0.0001596169193934
1378 1377,5509,0.0001815211472136,0.0001596169193934
1380 1379,5517,0.0001812579300344,0.0001596169193934
1382 1381,5525,0.0001809954751131,0.0001596169193934
1384 1383,5533,0.0001807337791433,0.0001596169193934
1386 1385,5541,0.0001804728388377,0.0001596169193934
1388 1387,5549,0.000180212650928,0.0001596169193934
1390 1389,5557,0.0001799532121648,0.0001596169193934
1392 1391,5565,0.0001796945193171,0.0001596169193934
1394 1393,5573,0.0001794365691727,0.0001596169193934
1396 1395,5581,0.0001791793585378,0.0001596169193934
1398 1397,5589,0.0001789228842368,0.0001596169193934
1400 1399,5597,0.0001786671431123,0.0001596169193934
1402 1401,5605,0.0001784121320249,0.0001596169193934
1404 1403,5613,0.0001781578478531,0.0001596169193934
1406 1405,5621,0.0001779042874933,0.0001596169193934
1408 1407,5629,0.0001776514478593,0.0001596169193934
1410 1409,5637,0.0001773993258825,0.0001596169193934
1412 1411,5645,0.0001771479185119,0.0001596169193934
1414 1413,5653,0.0001768972227136,0.0001596169193934
1416 1415,5661,0.0001766472354707,0.0001596169193934
1418 1417,5669,0.0001763979537837,0.0001596169193934
1420 1419,5677,0.0001761493746697,0.0001596169193934
1422 1421,5685,0.0001759014951627,0.0001596169193934
1424 1423,5693,0.0001756543123133,0.0001596169193934
1426 1425,5701,0.0001754078231889,0.0001596169193934
1428 1427,5709,0.000175162024873,0.0001596169193934
1430 1429,5717,0.0001749169144656,0.0001596169193934
1432 1431,5725,0.0001746724890829,0.0001596169193934
1434 1433,5733,0.0001744287458573,0.0001596169193934
1436 1435,5741,0.0001741856819369,0.0001596169193934
1438 1437,5749,0.0001739432944859,0.0001596169193934
1440 1439,5757,0.0001737015806843,0.0001596169193934
1442 1441,5765,0.0001734605377276,0.0001596169193934
1444 1443,5773,0.0001732201628269,0.0001596169193934
1446 1445,5781,0.0001729804532087,0.0001596169193934
1448 1447,5789,0.000172741406115,0.0001596169193934
1450 1449,5797,0.0001725030188028,0.0001596169193934
1452 1451,5805,0.0001722652885443,0.0001596169193934
1454 1453,5813,0.0001720282126268,0.0001596169193934
1456 1455,5821,0.0001717917883525,0.0001596169193934
1458 1457,5829,0.0001715560130382,0.0001596169193934
1460 1459,5837,0.0001713208840157,0.0001596169193934
1462 1461,5845,0.0001710863986313,0.0001596169193934
1464 1463,5853,0.0001708525542456,0.0001596169193934
1466 1465,5861,0.000170619348234,0.0001596169193934
1468 1467,5869,0.000170386777986,0.0001596169193934
1470 1469,5877,0.0001701548409052,0.0001596169193934
1472 1471,5885,0.0001699235344095,0.0001596169193934
1474 1473,5893,0.0001696928559307,0.0001596169193934
1476 1475,5901,0.0001694628029147,0.0001596169193934
1478 1477,5909,0.0001692333728211,0.0001596169193934
1480 1479,5917,0.0001690045631232,0.0001596169193934
1482 1481,5925,0.000168776371308,0.0001596169193934
1484 1483,5933,0.0001685487948761,0.0001596169193934
1486 1485,5941,0.0001683218313415,0.0001596169193934
1488 1487,5949,0.0001680954782316,0.0001596169193934
1490 1489,5957,0.0001678697330871,0.0001596169193934
1492 1491,5965,0.0001676445934618,0.0001596169193934
1494 1493,5973,0.0001674200569228,0.0001596169193934
1496 1495,5981,0.0001671961210499,0.0001596169193934
1498 1497,5989,0.0001669727834362,0.0001596169193934
1500 1499,5997,0.0001667500416875,0.0001596169193934
1502 1501,6005,0.0001665278934221,0.0001596169193934
1504 1503,6013,0.0001663063362714,0.0001596169193934
1506 1505,6021,0.000166085367879,0.0001596169193934
1508 1507,6029,0.0001658649859014,0.0001596169193934
1510 1509,6037,0.0001656451880072,0.0001596169193934
1512 1511,6045,0.0001654259718775,0.0001596169193934
1514 1513,6053,0.0001652073352056,0.0001596169193934
1516 1515,6061,0.000164989275697,0.0001596169193934
1518 1517,6069,0.0001647717910693,0.0001596169193934
1520 1519,6077,0.0001645548790521,0.0001596169193934
1522 1521,6085,0.000164338537387,0.0001596169193934
1524 1523,6093,0.0001641227638273,0.0001596169193934
1526 1525,6101,0.0001639075561383,0.0001596169193934
1528 1527,6109,0.0001636929120969,0.0001596169193934
1530 1529,6117,0.0001634788294915,0.0001596169193934
1532 1531,6125,0.0001632653061224,0.0001596169193934
1534 1533,6133,0.000163052339801,0.0001596169193934
1536 1535,6141,0.0001628399283504,0.0001596169193934
1538 1537,6149,0.0001626280696048,0.0001596169193934
1540 1539,6157,0.0001624167614097,0.0001596169193934
1542 1541,6165,0.000162206001622,0.0001596169193934
1544 1543,6173,0.0001619957881095,0.0001596169193934
1546 1545,6181,0.000161786118751,0.0001596169193934
1548 1547,6189,0.0001615769914364,0.0001596169193934
1550 1549,6197,0.0001613684040664,0.0001596169193934
1552 1551,6205,0.0001611603545527,0.0001596169193934
1554 1553,6213,0.0001609528408176,0.0001596169193934
1556 1555,6221,0.000160745860794,0.0001596169193934
1558 1557,6229,0.0001605394124257,0.0001596169193934
1560 1559,6237,0.0001603334936668,0.0001596169193934
1562 1561,6245,0.0001601281024819,0.0001596169193934
1564 1563,6253,0.0001599232368463,0.0001596169193934
1566 1565,6261,0.0001597188947452,0.0001596169193934
1568 1567,6269,0.0001595150741745,0.0001596169193934
1570 1569,6277,0.00015931177314,0.0001596169193934
1572 1571,6285,0.0001591089896579,0.0001596169193934
1574 1573,6293,0.0001589067217543,0.0001596169193934
1576 1575,6301,0.0001587049674654,0.0001596169193934
1578 1577,6309,0.0001585037248375,0.0001596169193934
1580 1579,6317,0.0001583029919265,0.0001596169193934
1582 1581,6325,0.0001581027667984,0.0001596169193934
1584 1583,6333,0.0001579030475288,0.0001596169193934
1586 1585,6341,0.0001577038322031,0.0001596169193934
1588 1587,6349,0.0001575051189163,0.0001596169193934
1590 1589,6357,0.0001573069057731,0.0001596169193934
1592 1591,6365,0.0001571091908876,0.0001596169193934
1594 1593,6373,0.0001569119723834,0.0001596169193934
1596 1595,6381,0.0001567152483936,0.0001596169193934
1598 1597,6389,0.0001565190170605,0.0001596169193934
1600 1599,6397,0.0001563232765358,0.0001596169193934
1602 1601,6405,0.0001561280249804,0.0001596169193934
1604 1603,6413,0.0001559332605644,0.0001596169193934
1606 1605,6421,0.000155738981467,0.0001596169193934
1608 1607,6429,0.0001555451858764,0.0001596169193934
1610 1609,6437,0.00015535187199,0.0001596169193934
1612 1611,6445,0.0001551590380139,0.0001596169193934
1614 1613,6453,0.0001549666821633,0.0001596169193934
1616 1615,6461,0.0001547748026621,0.0001596169193934
1618 1617,6469,0.000154583397743,0.0001596169193934
1620 1619,6477,0.0001543924656476,0.0001596169193934
1622 1621,6485,0.000154202004626,0.0001596169193934
1624 1623,6493,0.000154012012937,0.0001596169193934
1626 1625,6501,0.0001538224888478,0.0001596169193934
1628 1627,6509,0.0001536334306345,0.0001596169193934
1630 1629,6517,0.0001534448365812,0.0001596169193934
1632 1631,6525,0.0001532567049808,0.0001596169193934
1634 1633,6533,0.0001530690341343,0.0001596169193934
1636 1635,6541,0.0001528818223513,0.0001596169193934
1638 1637,6549,0.0001526950679493,0.0001596169193934
1640 1639,6557,0.0001525087692542,0.0001596169193934
1642 1641,6565,0.0001523229246001,0.0001596169193934
1644 1643,6573,0.0001521375323292,0.0001596169193934
1646 1645,6581,0.0001519525907916,0.0001596169193934
1648 1647,6589,0.0001517680983457,0.0001596169193934
1650 1649,6597,0.0001515840533575,0.0001596169193934
1652 1651,6605,0.0001514004542013,0.0001596169193934
1654 1653,6613,0.000151217299259,0.0001596169193934
1656 1655,6621,0.0001510345869204,0.0001596169193934
1658 1657,6629,0.000150852315583,0.0001596169193934
1660 1659,6637,0.0001506704836522,0.0001596169193934
1662 1661,6645,0.000150489089541,0.0001596169193934
1664 1663,6653,0.0001503081316699,0.0001596169193934
1666 1665,6661,0.0001501276084671,0.0001596169193934
1668 1667,6669,0.0001499475183685,0.0001596169193934
1670 1669,6677,0.0001497678598172,0.0001596169193934
1672 1671,6685,0.000149588631264,0.0001596169193934
1674 1673,6693,0.0001494098311668,0.0001596169193934
1676 1675,6701,0.0001492314579913,0.0001596169193934
1678 1677,6709,0.0001490535102101,0.0001596169193934
1680 1679,6717,0.0001488759863034,0.0001596169193934
1682 1681,6725,0.0001486988847583,0.0001596169193934
1684 1683,6733,0.0001485222040695,0.0001596169193934
1686 1685,6741,0.0001483459427384,0.0001596169193934
1688 1687,6749,0.0001481700992739,0.0001596169193934
1690 1689,6757,0.0001479946721918,0.0001596169193934
1692 1691,6765,0.0001478196600147,0.0001596169193934
1694 1693,6773,0.0001476450612727,0.0001596169193934
1696 1695,6781,0.0001474708745022,0.0001596169193934
1698 1697,6789,0.0001472970982471,0.0001596169193934
1700 1699,6797,0.0001471237310578,0.0001596169193934
1702 1701,6805,0.0001469507714915,0.0001596169193934
1704 1703,6813,0.0001467782181124,0.0001596169193934
1706 1705,6821,0.0001466060694912,0.0001596169193934
1708 1707,6829,0.0001464343242055,0.0001596169193934
1710 1709,6837,0.0001462629808395,0.0001596169193934
1712 1711,6845,0.0001460920379839,0.0001596169193934
1714 1713,6853,0.0001459214942361,0.0001596169193934
1716 1715,6861,0.0001457513481999,0.0001596169193934
1718 1717,6869,0.0001455815984859,0.0001596169193934
1720 1719,6877,0.0001454122437109,0.0001596169193934
1722 1721,6885,0.0001452432824981,0.0001596169193934
1724 1723,6893,0.0001450747134774,0.0001596169193934
1726 1725,6901,0.0001449065352847,0.0001596169193934
1728 1727,6909,0.0001447387465624,0.0001596169193934
1730 1729,6917,0.0001445713459592,0.0001596169193934
1732 1731,6925,0.0001444043321299,0.0001596169193934
1734 1733,6933,0.0001442377037357,0.0001596169193934
1736 1735,6941,0.0001440714594438,0.0001596169193934
1738 1737,6949,0.0001439055979277,0.0001596169193934
1740 1739,6957,0.0001437401178668,0.0001596169193934
1742 1741,6965,0.0001435750179468,0.0001596169193934
1744 1743,6973,0.0001434102968593,0.0001596169193934
1746 1745,6981,0.0001432459533018,0.0001596169193934
1748 1747,6989,0.0001430819859779,0.0001596169193934
1750 1749,6997,0.0001429183935972,0.0001596169193934
1752 1751,7005,0.000142755174875,0.0001596169193934
1754 1753,7013,0.0001425923285327,0.0001596169193934
1756 1755,7021,0.0001424298532972,0.0001596169193934
1758 1757,7029,0.0001422677479015,0.0001596169193934
1760 1759,7037,0.0001421060110842,0.0001596169193934
1762 1761,7045,0.0001419446415897,0.0001596169193934
1764 1763,7053,0.0001417836381681,0.0001596169193934
1766 1765,7061,0.0001416229995751,0.0001596169193934
1768 1767,7069,0.000141462724572,0.0001596169193934
1770 1769,7077,0.0001413028119259,0.0001596169193934
1772 1771,7085,0.0001411432604093,0.0001596169193934
1774 1773,7093,0.0001409840688002,0.0001596169193934
1776 1775,7101,0.0001408252358822,0.0001596169193934
1778 1777,7109,0.0001406667604445,0.0001596169193934
1780 1779,7117,0.0001405086412814,0.0001596169193934
1782 1781,7125,0.0001403508771929,0.0001596169193934
1784 1783,7133,0.0001401934669844,0.0001596169193934
1786 1785,7141,0.0001400364094664,0.0001596169193934
1788 1787,7149,0.000139879703455,0.0001596169193934
1790 1789,7157,0.0001397233477714,0.0001596169193934
1792 1791,7165,0.0001395673412421,0.0001596169193934
1794 1793,7173,0.000139411682699,0.0001596169193934
1796 1795,7181,0.0001392563709789,0.0001596169193934
1798 1797,7189,0.0001391014049241,0.0001596169193934
1800 1799,7197,0.0001389467833819,0.0001596169193934
1802 1801,7205,0.0001387925052047,0.0001596169193934
1804 1803,7213,0.0001386385692499,0.0001596169193934
1806 1805,7221,0.0001384849743802,0.0001596169193934
1808 1807,7229,0.0001383317194632,0.0001596169193934
1810 1809,7237,0.0001381788033715,0.0001596169193934
1812 1811,7245,0.0001380262249827,0.0001596169193934
1814 1813,7253,0.0001378739831793,0.0001596169193934
1816 1815,7261,0.0001377220768489,0.0001596169193934
1818 1817,7269,0.0001375705048837,0.0001596169193934
1820 1819,7277,0.0001374192661811,0.0001596169193934
1822 1821,7285,0.0001372683596431,0.0001596169193934
1824 1823,7293,0.0001371177841766,0.0001596169193934
1826 1825,7301,0.0001369675386933,0.0001596169193934
1828 1827,7309,0.0001368176221097,0.0001596169193934
1830 1829,7317,0.000136668033347,0.0001596169193934
1832 1831,7325,0.000136518771331,0.0001596169193934
1834 1833,7333,0.0001363698349924,0.0001596169193934
1836 1835,7341,0.0001362212232665,0.0001596169193934
1838 1837,7349,0.0001360729350932,0.0001596169193934
1840 1839,7357,0.0001359249694168,0.0001596169193934
1842 1841,7365,0.0001357773251866,0.0001596169193934
1844 1843,7373,0.0001356300013563,0.0001596169193934
1846 1845,7381,0.0001354829968838,0.0001596169193934
1848 1847,7389,0.0001353363107321,0.0001596169193934
1850 1849,7397,0.0001351899418683,0.0001596169193934
1852 1851,7405,0.000135043889264,0.0001596169193934
1854 1853,7413,0.0001348981518953,0.0001596169193934
1856 1855,7421,0.0001347527287427,0.0001596169193934
1858 1857,7429,0.0001346076187912,0.0001596169193934
1860 1859,7437,0.0001344628210299,0.0001596169193934
1862 1861,7445,0.0001343183344526,0.0001596169193934
1864 1863,7453,0.0001341741580571,0.0001596169193934
1866 1865,7461,0.0001340302908457,0.0001596169193934
1868 1867,7469,0.0001338867318248,0.0001596169193934
1870 1869,7477,0.0001337434800053,0.0001596169193934
1872 1871,7485,0.0001336005344021,0.0001596169193934
1874 1873,7493,0.0001334578940344,0.0001596169193934
1876 1875,7501,0.0001333155579256,0.0001596169193934
1878 1877,7509,0.0001331735251032,0.0001596169193934
1880 1879,7517,0.0001330317945989,0.0001596169193934


==> zipf_train_vlrf_sd.csv <==
0 ,vocab_id,zipf_law,database_rank
2 1,5,0.2,0.4964028776978417
4 3,13,0.0769230769230769,0.237410071942446
6 5,21,0.0476190476190476,0.1438848920863309
8 7,29,0.0344827586206896,0.0863309352517985
10 9,37,0.027027027027027,0.0647482014388489
12 11,45,0.0222222222222222,0.0575539568345323
14 13,53,0.0188679245283018,0.0503597122302158
16 15,61,0.0163934426229508,0.0431654676258992
18 17,69,0.0144927536231884,0.0359712230215827
20 19,77,0.0129870129870129,0.0359712230215827
22 21,85,0.0117647058823529,0.0359712230215827
24 23,93,0.010752688172043,0.0287769784172661
26 25,101,0.0099009900990099,0.0287769784172661
28 27,109,0.0091743119266055,0.0287769784172661
30 29,117,0.0085470085470085,0.0215827338129496
32 31,125,0.008,0.0215827338129496
34 33,133,0.0075187969924812,0.0215827338129496
36 35,141,0.0070921985815602,0.0215827338129496
38 37,149,0.0067114093959731,0.0215827338129496
40 39,157,0.0063694267515923,0.0215827338129496
42 41,165,0.006060606060606,0.0215827338129496
44 43,173,0.0057803468208092,0.0215827338129496
46 45,181,0.005524861878453,0.0215827338129496
48 47,189,0.0052910052910052,0.014388489208633
50 49,197,0.0050761421319796,0.014388489208633
52 51,205,0.0048780487804878,0.014388489208633
54 53,213,0.0046948356807511,0.014388489208633
56 55,221,0.004524886877828,0.014388489208633
58 57,229,0.0043668122270742,0.014388489208633
60 59,237,0.0042194092827004,0.014388489208633
62 61,245,0.0040816326530612,0.014388489208633
64 63,253,0.0039525691699604,0.014388489208633
66 65,261,0.003831417624521,0.014388489208633
68 67,269,0.0037174721189591,0.014388489208633
70 69,277,0.003610108303249,0.014388489208633
72 71,285,0.0035087719298245,0.014388489208633
74 73,293,0.0034129692832764,0.014388489208633
76 75,301,0.0033222591362126,0.014388489208633
78 77,309,0.0032362459546925,0.014388489208633
80 79,317,0.0031545741324921,0.014388489208633
82 81,325,0.003076923076923,0.014388489208633
84 83,333,0.003003003003003,0.014388489208633
86 85,341,0.002932551319648,0.014388489208633
88 87,349,0.0028653295128939,0.014388489208633
90 89,357,0.0028011204481792,0.014388489208633
92 91,365,0.0027397260273972,0.014388489208633
94 93,373,0.002680965147453,0.014388489208633
96 95,381,0.0026246719160104,0.014388489208633
98 97,389,0.0025706940874035,0.014388489208633
100 99,397,0.0025188916876574,0.014388489208633
102 101,405,0.0024691358024691,0.0071942446043165
104 103,413,0.0024213075060532,0.0071942446043165
106 105,421,0.002375296912114,0.0071942446043165
108 107,429,0.0023310023310023,0.0071942446043165
110 109,437,0.0022883295194508,0.0071942446043165
112 111,445,0.0022471910112359,0.0071942446043165
114 113,453,0.0022075055187637,0.0071942446043165
116 115,461,0.0021691973969631,0.0071942446043165
118 117,469,0.0021321961620469,0.0071942446043165
120 119,477,0.0020964360587002,0.0071942446043165
122 121,485,0.002061855670103,0.0071942446043165
124 123,493,0.0020283975659229,0.0071942446043165
126 125,501,0.0019960079840319,0.0071942446043165
128 127,509,0.0019646365422396,0.0071942446043165
130 129,517,0.0019342359767891,0.0071942446043165
132 131,525,0.0019047619047619,0.0071942446043165
134 133,533,0.0018761726078799,0.0071942446043165
136 135,541,0.0018484288354898,0.0071942446043165
138 137,549,0.0018214936247723,0.0071942446043165
140 139,557,0.0017953321364452,0.0071942446043165
142 141,565,0.0017699115044247,0.0071942446043165
144 143,573,0.0017452006980802,0.0071942446043165
146 145,581,0.0017211703958691,0.0071942446043165
148 147,589,0.0016977928692699,0.0071942446043165
150 149,597,0.0016750418760469,0.0071942446043165
152 151,605,0.0016528925619834,0.0071942446043165
154 153,613,0.0016313213703099,0.0071942446043165
156 155,621,0.001610305958132,0.0071942446043165
158 157,629,0.0015898251192368,0.0071942446043165
160 159,637,0.0015698587127158,0.0071942446043165
162 161,645,0.0015503875968992,0.0071942446043165
164 163,653,0.001531393568147,0.0071942446043165
166 165,661,0.0015128593040847,0.0071942446043165
168 167,669,0.0014947683109118,0.0071942446043165
170 169,677,0.001477104874446,0.0071942446043165
172 171,685,0.0014598540145985,0.0071942446043165
174 173,693,0.0014430014430014,0.0071942446043165
176 175,701,0.0014265335235378,0.0071942446043165
178 177,709,0.001410437235543,0.0071942446043165
180 179,717,0.00139470013947,0.0071942446043165
182 181,725,0.0013793103448275,0.0071942446043165
184 183,733,0.0013642564802182,0.0071942446043165
186 185,741,0.0013495276653171,0.0071942446043165
188 187,749,0.0013351134846461,0.0071942446043165
190 189,757,0.0013210039630118,0.0071942446043165
192 191,765,0.0013071895424836,0.0071942446043165
194 193,773,0.001293661060802,0.0071942446043165
196 195,781,0.0012804097311139,0.0071942446043165
198 197,789,0.0012674271229404,0.0071942446043165
200 199,797,0.001254705144291,0.0071942446043165
202 201,805,0.0012422360248447,0.0071942446043165
204 203,813,0.001230012300123,0.0071942446043165
206 205,821,0.0012180267965895,0.0071942446043165
208 207,829,0.0012062726176115,0.0071942446043165
210 209,837,0.001194743130227,0.0071942446043165
212 211,845,0.0011834319526627,0.0071942446043165
214 213,853,0.0011723329425556,0.0071942446043165
216 215,861,0.0011614401858304,0.0071942446043165
218 217,869,0.001150747986191,0.0071942446043165
220 219,877,0.0011402508551881,0.0071942446043165
222 221,885,0.0011299435028248,0.0071942446043165
224 223,893,0.0011198208286674,0.0071942446043165
226 225,901,0.0011098779134295,0.0071942446043165
228 227,909,0.0011001100110011,0.0071942446043165
230 229,917,0.0010905125408942,0.0071942446043165
232 231,925,0.001081081081081,0.0071942446043165
234 233,933,0.0010718113612004,0.0071942446043165
236 235,941,0.0010626992561105,0.0071942446043165
238 237,949,0.0010537407797681,0.0071942446043165
240 239,957,0.0010449320794148,0.0071942446043165
242 241,965,0.0010362694300518,0.0071942446043165
244 243,973,0.001027749229188,0.0071942446043165
246 245,981,0.001019367991845,0.0071942446043165
248 247,989,0.0010111223458038,0.0071942446043165
250 249,997,0.0010030090270812,0.0071942446043165
252 251,1005,0.0009950248756218,0.0071942446043165
254 253,1013,0.0009871668311944,0.0071942446043165
256 255,1021,0.0009794319294809,0.0071942446043165
258 257,1029,0.0009718172983479,0.0071942446043165
260 259,1037,0.0009643201542912,0.0071942446043165
262 261,1045,0.000956937799043,0.0071942446043165
264 263,1053,0.0009496676163342,0.0071942446043165
266 265,1061,0.000942507068803,0.0071942446043165
268 267,1069,0.000935453695042,0.0071942446043165
270 269,1077,0.000928505106778,0.0071942446043165
272 271,1085,0.0009216589861751,0.0071942446043165
274 273,1093,0.000914913083257,0.0071942446043165
276 275,1101,0.0009082652134423,0.0071942446043165
278 277,1109,0.0009017132551848,0.0071942446043165
280 279,1117,0.000895255147717,0.0071942446043165
282 281,1125,0.0008888888888888,0.0071942446043165
284 283,1133,0.0008826125330979,0.0071942446043165
286 285,1141,0.0008764241893076,0.0071942446043165
288 287,1149,0.000870322019147,0.0071942446043165
290 289,1157,0.0008643042350907,0.0071942446043165
292 291,1165,0.0008583690987124,0.0071942446043165
294 293,1173,0.000852514919011,0.0071942446043165
296 295,1181,0.0008467400508044,0.0071942446043165
298 297,1189,0.0008410428931875,0.0071942446043165

